A tangential low-rank ADI method for solving indefinite Lyapunov equations

Continuous-time algebraic Lyapunov equations have become an essential tool in various applications. In the case of large-scale sparse coefficient matrices and indefinite constant terms, indefinite low-rank factorizations have successfully been used to allow methods like the alternating direction implicit (ADI) iteration to efficiently compute accurate approximations to the solution of the Lyapunov equation. However, classical block-type approaches quickly increase in computational costs when the rank of the constant term grows. While the regular truncation of solution approximations during the iteration may be a remedy, it does not resolve the issue of computing high-dimensional updates and may even compromise the numerical accuracy of the approximation. In this paper, we propose a novel tangential reformulation of the ADI iteration that preserves the exactness of the iterative updates while allowing for the efficient construction of low-rank approximations to the solution of Lyapunov equations with indefinite right-hand sides even in the case of constant terms with higher ranks. We provide adaptive methods for the selection of the corresponding ADI parameters, namely shifts and tangential directions, which allow for the automatic application of the method to any relevant problem setting. The effectiveness of the developed algorithms is illustrated in several numerical examples.

==> graphics/data/bilinear_step1_residual_adi.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
6	NaN	0.33195801
12	NaN	0.17159934
18	NaN	0.10813329
24	NaN	0.074632337
30	NaN	0.055872833
36	NaN	0.041393067
42	NaN	0.040311568
48	NaN	0.03918165
54	NaN	0.037252104
60	NaN	0.03027793
66	NaN	0.017745935
72	NaN	0.0052950131
78	NaN	0.0052851463
84	NaN	0.005261745
90	NaN	0.0051936146
96	NaN	0.0047381329
102	NaN	0.0028094138
108	NaN	0.00038559606
114	NaN	0.00038542716
120	NaN	0.0003848268
126	NaN	0.00038255503
132	NaN	0.00035666149
138	NaN	0.00017999624
144	NaN	2.1538492e-05
150	NaN	2.1536016e-05
156	NaN	2.1521697e-05
162	NaN	2.1396554e-05
168	NaN	2.0654979e-05
174	NaN	1.5793606e-05
180	NaN	8.702883e-06
186	NaN	8.7027248e-06
192	NaN	8.6987896e-06
198	NaN	8.5817437e-06
204	NaN	8.2520886e-06
210	NaN	7.2923283e-06
216	NaN	6.4757777e-07
222	NaN	6.4757072e-07
228	NaN	6.4751284e-07
234	NaN	6.4673327e-07
240	NaN	6.2779202e-07
246	NaN	4.8978999e-07
252	NaN	9.377288e-09
258	NaN	9.3754795e-09
264	NaN	9.2572464e-09
270	NaN	7.9323875e-09
276	NaN	4.1960919e-09
282	NaN	2.1524566e-09
288	NaN	1.8750562e-09
294	NaN	1.8705257e-09
300	NaN	1.755838e-09
306	NaN	7.6645253e-10
312	NaN	5.2378803e-10
318	NaN	2.3702462e-11
324	NaN	2.3441067e-11
330	NaN	2.2782869e-11
336	NaN	2.072781e-11
342	NaN	1.6119291e-11
348	NaN	3.0735581e-12
354	NaN	2.6578082e-13


==> graphics/data/bilinear_step1_residual_adi_trunc.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
6	NaN	0.33195801
12	NaN	0.17159934
18	NaN	0.10813329
24	NaN	0.074632337
30	NaN	0.055872833
36	NaN	0.041393067
42	NaN	0.040311568
48	NaN	0.03918165
54	NaN	0.037252104
60	NaN	0.03027793
66	NaN	0.017745935
72	NaN	0.0052950131
77	NaN	0.0052851463
82	NaN	0.005261745
87	NaN	0.0051936146
92	NaN	0.0047381329
98	NaN	0.0028094138
104	NaN	0.00038559606
108	NaN	0.00038542716
112	NaN	0.0003848268
114	NaN	0.00038255503
119	NaN	0.00035666149
125	NaN	0.00017999624
131	NaN	2.1538492e-05
132	NaN	2.1536016e-05
134	NaN	2.1521697e-05
139	NaN	2.1396554e-05
143	NaN	2.0654979e-05
147	NaN	1.5793606e-05
153	NaN	8.702883e-06
155	NaN	8.7027248e-06
158	NaN	8.6987896e-06
162	NaN	8.5817437e-06
168	NaN	8.2520886e-06
174	NaN	7.2923283e-06
180	NaN	6.4757777e-07
181	NaN	6.4751284e-07
182	NaN	6.4751284e-07
184	NaN	6.4673327e-07
190	NaN	6.2779202e-07
191	NaN	4.8978999e-07
192	NaN	9.3754795e-09
194	NaN	9.2572464e-09
195	NaN	7.9323875e-09
199	NaN	1.8705257e-09
200	NaN	1.8705257e-09
201	NaN	2.3702462e-11
202	NaN	2.3441067e-11
203	NaN	1.6119291e-11
204	NaN	3.0735581e-12
210	NaN	2.6578082e-13


==> graphics/data/bilinear_step1_residual_eigtadi.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
1	NaN	0.51139742
2	NaN	0.42893019
3	NaN	0.40948402
4	NaN	0.40138063
5	NaN	0.30442889
6	NaN	0.30004352
7	NaN	0.23213969
8	NaN	0.21531632
9	NaN	0.20983989
10	NaN	0.20355279
11	NaN	0.20001623
12	NaN	0.18883276
13	NaN	0.18845188
14	NaN	0.064396372
15	NaN	0.047150222
16	NaN	0.03945278
17	NaN	0.03655462
18	NaN	0.035350534
19	NaN	0.03432505
20	NaN	0.03139045
21	NaN	0.029042863
22	NaN	0.025812496
23	NaN	0.024903072
24	NaN	0.024712943
25	NaN	0.02431465
26	NaN	0.02421824
27	NaN	0.023341234
28	NaN	0.022472059
29	NaN	0.020988296
30	NaN	0.020976762
31	NaN	0.020587678
32	NaN	0.02036785
33	NaN	0.019677335
34	NaN	0.019552216
35	NaN	0.019522483
36	NaN	0.019520161
37	NaN	0.019215001
38	NaN	0.018853283
39	NaN	0.018562925
40	NaN	0.01853072
41	NaN	0.018527963
42	NaN	0.018473548
43	NaN	0.018472685
44	NaN	0.0049008326
45	NaN	0.001950658
46	NaN	0.0019261237
47	NaN	0.0018896156
48	NaN	0.0018832838
49	NaN	0.0013701637
50	NaN	0.0010280416
51	NaN	0.00081345341
52	NaN	0.00074071966
53	NaN	0.0007395086
54	NaN	0.00062517166
55	NaN	0.00062492894
56	NaN	0.00062193698
57	NaN	0.00061975364
58	NaN	0.00061816957
59	NaN	0.00058625588
60	NaN	0.00058614103
61	NaN	0.00057140313
62	NaN	0.00055954654
63	NaN	0.00055104139
64	NaN	0.00055378934
65	NaN	0.00055322056
66	NaN	0.00054604809
67	NaN	0.00054445841
68	NaN	0.00051024145
69	NaN	0.00030624262
70	NaN	0.00019916386
71	NaN	0.000192882
72	NaN	0.00017808622
73	NaN	0.00017708015
74	NaN	0.00017670057
75	NaN	0.00017628154
76	NaN	0.00017568678
77	NaN	0.00017495584
78	NaN	0.00017466227
79	NaN	0.00017450105
80	NaN	0.00017404303
81	NaN	0.00017401162
82	NaN	0.00017400025
83	NaN	0.00017364218
84	NaN	0.00017359097
85	NaN	0.00017358925
86	NaN	0.00017358505
87	NaN	0.00017357365
88	NaN	0.0001735464
89	NaN	0.00017330391
90	NaN	0.0001733163
91	NaN	8.5372425e-05
92	NaN	8.5372386e-05
93	NaN	8.4444305e-05
94	NaN	8.4369594e-05
95	NaN	8.3433947e-05
96	NaN	8.3140403e-05
97	NaN	2.063168e-05
98	NaN	2.0589275e-05
99	NaN	1.8710085e-05
100	NaN	1.8420663e-05
101	NaN	1.8085375e-05
102	NaN	1.8046436e-05
103	NaN	1.5606581e-05
104	NaN	1.5481453e-05
105	NaN	1.5491881e-05
106	NaN	1.5450978e-05
107	NaN	1.5461625e-05
108	NaN	1.5433433e-05
109	NaN	1.4064499e-05
110	NaN	1.3650934e-05
111	NaN	1.3658806e-05
112	NaN	1.3646919e-05
113	NaN	1.3632893e-05
114	NaN	1.3619069e-05
115	NaN	1.143291e-05
116	NaN	1.1102921e-05
117	NaN	1.0963009e-05
118	NaN	1.096287e-05
119	NaN	1.0934211e-05
120	NaN	1.0930206e-05
121	NaN	1.0467685e-05
122	NaN	1.041743e-05
123	NaN	1.0430367e-05
124	NaN	1.0428257e-05
125	NaN	1.0424762e-05
126	NaN	1.042548e-05
127	NaN	1.0237468e-05
128	NaN	9.7065702e-06
129	NaN	9.6992526e-06
130	NaN	9.699059e-06
131	NaN	9.6993334e-06
132	NaN	9.698754e-06
133	NaN	9.6755068e-06
134	NaN	9.4894466e-06
135	NaN	9.3499025e-06
136	NaN	9.3405607e-06
137	NaN	9.3441534e-06
138	NaN	9.3354148e-06
139	NaN	8.6828963e-06
140	NaN	8.6490876e-06
141	NaN	8.6478967e-06
142	NaN	8.648762e-06
143	NaN	8.648223e-06
144	NaN	8.6477388e-06
145	NaN	8.5598125e-06
146	NaN	8.5449379e-06
147	NaN	8.5433071e-06
148	NaN	8.5430618e-06
149	NaN	8.5427311e-06
150	NaN	8.5424178e-06
151	NaN	8.5098334e-06
152	NaN	8.5045072e-06
153	NaN	8.5044318e-06
154	NaN	8.5044285e-06
155	NaN	8.5044332e-06
156	NaN	8.5043381e-06
157	NaN	8.5009322e-06
158	NaN	8.5009633e-06
159	NaN	8.5005061e-06
160	NaN	8.5004708e-06
161	NaN	8.4933731e-06
162	NaN	8.4930845e-06
163	NaN	8.4913229e-06
164	NaN	8.9190921e-07
165	NaN	8.9045741e-07
166	NaN	8.8952201e-07
167	NaN	8.7653963e-07
168	NaN	8.7650679e-07
169	NaN	5.9250443e-07
170	NaN	5.0752278e-07
171	NaN	2.7583057e-07
172	NaN	2.7475712e-07
173	NaN	2.7447528e-07
174	NaN	2.7446849e-07
175	NaN	2.6380794e-07
176	NaN	2.3733226e-07
177	NaN	2.3656261e-07
178	NaN	2.3460243e-07
179	NaN	2.346053e-07
180	NaN	2.3456052e-07
181	NaN	2.3419577e-07
182	NaN	2.3394583e-07
183	NaN	2.3383918e-07
184	NaN	2.338288e-07
185	NaN	2.3381814e-07
186	NaN	2.338179e-07
187	NaN	2.3329772e-07
188	NaN	2.3324308e-07
189	NaN	1.0324362e-07
190	NaN	2.7504087e-08
191	NaN	2.7488635e-08
192	NaN	2.2813323e-08
193	NaN	2.2841487e-08
194	NaN	2.2300993e-08
195	NaN	1.8207322e-08
196	NaN	1.7980606e-08
197	NaN	1.7954211e-08
198	NaN	1.7953838e-08
199	NaN	1.7736121e-08
200	NaN	1.7722002e-08
201	NaN	1.2231533e-08
202	NaN	1.1404427e-08
203	NaN	1.1399518e-08
204	NaN	1.105507e-08
205	NaN	6.4691361e-09
206	NaN	5.1705153e-09
207	NaN	5.1645151e-09
208	NaN	5.1617472e-09
209	NaN	5.1611302e-09
210	NaN	5.1610238e-09
211	NaN	5.1555492e-09
212	NaN	5.1527984e-09
213	NaN	5.1526251e-09
214	NaN	5.1524834e-09
215	NaN	5.1524512e-09
216	NaN	5.152447e-09
217	NaN	5.1522176e-09
218	NaN	5.1331751e-09
219	NaN	5.1210505e-09
220	NaN	5.1055972e-09
221	NaN	5.1055945e-09
222	NaN	5.1035339e-09
223	NaN	5.1029487e-09
224	NaN	5.102004e-09
225	NaN	5.0972786e-09
226	NaN	5.0797687e-09
227	NaN	5.0734114e-09
228	NaN	5.073028e-09
229	NaN	5.0618456e-09
230	NaN	5.0130911e-09
231	NaN	5.0121586e-09
232	NaN	5.0090739e-09
233	NaN	5.00903e-09
234	NaN	5.0090037e-09
235	NaN	4.3453854e-09
236	NaN	6.9836947e-10
237	NaN	2.1646488e-10
238	NaN	2.1584603e-10
239	NaN	1.5803684e-10
240	NaN	1.2380656e-10
241	NaN	1.1329797e-10
242	NaN	7.8383939e-11
243	NaN	7.5347443e-11
244	NaN	7.4105964e-11
245	NaN	7.0899486e-11
246	NaN	6.9733007e-11
247	NaN	6.7990777e-11
248	NaN	6.4452231e-11
249	NaN	6.3754943e-11
250	NaN	6.3573248e-11
251	NaN	6.3535131e-11
252	NaN	6.1591665e-11
253	NaN	6.1583393e-11
254	NaN	6.1569995e-11
255	NaN	6.1569236e-11
256	NaN	6.1567824e-11
257	NaN	6.1557058e-11
258	NaN	6.111667e-11
259	NaN	6.0910148e-11
260	NaN	2.7831139e-11
261	NaN	1.9921176e-11
262	NaN	1.1909734e-11
263	NaN	1.174518e-11
264	NaN	1.1581359e-11
265	NaN	1.1098137e-11
266	NaN	9.3073807e-12
267	NaN	8.7632577e-12
268	NaN	8.5374884e-12
269	NaN	8.5422307e-12
270	NaN	8.5381859e-12
271	NaN	8.4121526e-12
272	NaN	8.4089156e-12
273	NaN	2.9718865e-12
274	NaN	2.6548437e-12
275	NaN	2.6500606e-12
276	NaN	2.6577412e-12
277	NaN	2.4599738e-12
278	NaN	2.3972268e-12
279	NaN	2.3049062e-12
280	NaN	2.1829074e-12
281	NaN	2.1791732e-12
282	NaN	1.9076926e-12
283	NaN	1.8895588e-12
284	NaN	1.885332e-12
285	NaN	1.8836104e-12
286	NaN	1.8705271e-12
287	NaN	1.870556e-12
288	NaN	1.8670083e-12
289	NaN	1.8538338e-12
290	NaN	1.8528634e-12
291	NaN	1.8496923e-12
292	NaN	1.8494119e-12
293	NaN	1.7987021e-12
294	NaN	1.7929899e-12
295	NaN	1.7927054e-12
296	NaN	1.7341093e-12
297	NaN	1.7219435e-12
298	NaN	1.7171828e-12
299	NaN	1.7171119e-12
300	NaN	1.7137024e-12
301	NaN	1.6145635e-12
302	NaN	1.5068485e-12
303	NaN	1.5068985e-12
304	NaN	1.5062945e-12
305	NaN	1.5058699e-12
306	NaN	1.5058066e-12
307	NaN	1.4942632e-12
308	NaN	1.4940742e-12
309	NaN	1.4941267e-12
310	NaN	1.4940189e-12
311	NaN	1.493988e-12
312	NaN	1.4939627e-12
313	NaN	1.4937941e-12
314	NaN	1.4937898e-12
315	NaN	1.4937448e-12
316	NaN	1.4936963e-12
317	NaN	1.4625485e-12
318	NaN	1.457965e-12
319	NaN	1.4383626e-12
320	NaN	1.4063689e-12
321	NaN	3.0607861e-13


==> graphics/data/bilinear_step1_residual_eigtadi_trunc.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
6	NaN	0.30004352
12	NaN	0.18883276
18	NaN	0.035350534
24	NaN	0.024712943
30	NaN	0.020976762
36	NaN	0.019520161
42	NaN	0.018473548
48	NaN	0.0018832838
54	NaN	0.00062517166
60	NaN	0.00058614103
66	NaN	0.00054604809
72	NaN	0.00017808622
78	NaN	0.00017466227
84	NaN	0.00017359097
90	NaN	0.0001733163
96	NaN	8.3140403e-05
102	NaN	1.8046436e-05
108	NaN	1.5433433e-05
112	NaN	1.3619069e-05
116	NaN	1.0930206e-05
120	NaN	1.042548e-05
124	NaN	9.698754e-06
129	NaN	9.3354148e-06
132	NaN	8.6477388e-06
135	NaN	8.5424178e-06
138	NaN	8.5043381e-06
142	NaN	8.4930845e-06
146	NaN	8.7650679e-07
150	NaN	2.7446849e-07
155	NaN	2.3456052e-07
160	NaN	2.338179e-07
163	NaN	2.2813323e-08
167	NaN	1.7953838e-08
169	NaN	1.105507e-08
174	NaN	5.1610238e-09
178	NaN	5.152447e-09
179	NaN	5.1035339e-09
180	NaN	5.073028e-09
183	NaN	5.0090037e-09
185	NaN	1.2380656e-10
187	NaN	6.9733007e-11
190	NaN	6.1591665e-11
192	NaN	6.111667e-11
195	NaN	1.1581359e-11
197	NaN	8.5381859e-12
199	NaN	2.6577412e-12
200	NaN	1.9076926e-12
201	NaN	1.8670083e-12
203	NaN	1.4939627e-12
204	NaN	1.457965e-12
205	NaN	1.4383626e-12
206	NaN	1.4063689e-12
207	NaN	3.0607861e-13


==> graphics/data/bilinear_step2_residual_adi.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
215	NaN	0.81265526
430	NaN	0.63968729
645	NaN	0.46471012
860	NaN	0.26823803
1075	NaN	0.13090837
1290	NaN	0.063048132
1505	NaN	0.062538505
1720	NaN	0.059698452
1935	NaN	0.045413029
2150	NaN	0.018254435
2365	NaN	0.0069597124
2580	NaN	0.0021439972
2795	NaN	0.0021411482
3010	NaN	0.0021128406
3225	NaN	0.00190737
3440	NaN	0.00081176025
3655	NaN	0.00017400844
3870	NaN	2.241907e-05
4085	NaN	2.2391116e-05
4300	NaN	2.1973146e-05
4515	NaN	2.0121099e-05
4730	NaN	1.7505824e-05
4945	NaN	1.3906597e-05
5160	NaN	7.0294201e-06
5375	NaN	7.0269794e-06
5590	NaN	6.9880028e-06
5805	NaN	6.8163683e-06
6020	NaN	6.1183957e-06
6235	NaN	3.4871263e-06
6450	NaN	1.3744399e-06
6665	NaN	1.3743205e-06
6880	NaN	1.371718e-06
7095	NaN	1.3594846e-06
7310	NaN	1.2564246e-06
7525	NaN	6.2759992e-07
7740	NaN	4.0602081e-07
7955	NaN	4.0599915e-07
8170	NaN	4.0562275e-07
8385	NaN	4.0215127e-07
8600	NaN	3.70611e-07
8815	NaN	1.8443484e-07
9030	NaN	1.1781851e-07
9245	NaN	1.1780876e-07
9460	NaN	1.1772098e-07
9675	NaN	1.1727549e-07
9890	NaN	1.0552764e-07
10105	NaN	4.596212e-08
10320	NaN	4.8698669e-11
10535	NaN	4.4552107e-11
10750	NaN	1.9839586e-11
10965	NaN	1.118397e-11
11180	NaN	1.0043796e-11
11395	NaN	9.8022112e-12
11610	NaN	9.7971603e-12
11825	NaN	8.9999395e-12
12040	NaN	3.0158111e-12
12255	NaN	2.4110275e-12
12470	NaN	2.351701e-12
12685	NaN	2.3450485e-12
12900	NaN	2.3449256e-12
13115	NaN	2.1117401e-12
13330	NaN	1.5709817e-12
13545	NaN	4.7361397e-13


==> graphics/data/bilinear_step2_residual_adi_trunc.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
30	NaN	0.81265526
52	NaN	0.63968729
69	NaN	0.46471012
83	NaN	0.26823803
99	NaN	0.13090837
115	NaN	0.063048132
120	NaN	0.062536284
125	NaN	0.061352274
133	NaN	0.058435093
142	NaN	0.044702067
157	NaN	0.017188153
170	NaN	0.0037820918
172	NaN	0.0037737887
176	NaN	0.0037478539
180	NaN	0.003666938
188	NaN	0.0031122801
198	NaN	0.0013309657
208	NaN	0.00020840922
210	NaN	0.00020812456
214	NaN	0.00020294197
221	NaN	0.00014887985
231	NaN	3.4623171e-05
238	NaN	1.6219289e-05
244	NaN	1.13606e-05
245	NaN	1.13606e-05
250	NaN	1.0974637e-05
257	NaN	9.3487249e-06
262	NaN	7.373352e-06
266	NaN	9.1827844e-07
267	NaN	3.4768267e-07
269	NaN	3.4547819e-07
273	NaN	2.4310071e-07
275	NaN	1.7254192e-07
278	NaN	8.0858762e-08
279	NaN	8.0858762e-08
282	NaN	2.4558682e-08
283	NaN	2.4558682e-08
284	NaN	2.4558682e-08
285	NaN	2.4558682e-08
286	NaN	2.3366637e-08
289	NaN	1.6307605e-08
292	NaN	6.7755976e-09
293	NaN	6.7755976e-09
295	NaN	4.9575004e-09
297	NaN	1.2070111e-10
298	NaN	1.1470531e-10
299	NaN	8.3594899e-11
300	NaN	8.3594899e-11
301	NaN	2.0116578e-11
302	NaN	1.2181466e-11
304	NaN	7.1833229e-12
305	NaN	1.9297971e-12
306	NaN	1.9297971e-12
515	NaN	8.6267408e-13


==> graphics/data/bilinear_step2_residual_eigtadi.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
1	NaN	0.98697836
2	NaN	0.98151633
3	NaN	0.97793761
4	NaN	0.97385831
5	NaN	0.97085075
6	NaN	0.9702681
7	NaN	0.9702817
8	NaN	0.93865259
9	NaN	0.92836448
10	NaN	0.31982473
11	NaN	0.31266917
12	NaN	0.21065911
13	NaN	0.20915978
14	NaN	0.1921027
15	NaN	0.19350261
16	NaN	0.18832231
17	NaN	0.18691017
18	NaN	0.18654554
19	NaN	0.1156823
20	NaN	0.07146884
21	NaN	0.037453991
22	NaN	0.034615316
23	NaN	0.03317613
24	NaN	0.031523635
25	NaN	0.03149474
26	NaN	0.031416375
27	NaN	0.031292455
28	NaN	0.031079103
29	NaN	0.030862046
30	NaN	0.030830404
31	NaN	0.030782021
32	NaN	0.024925226
33	NaN	0.024253918
34	NaN	0.024163008
35	NaN	0.024145568
36	NaN	0.014305531
37	NaN	0.013921671
38	NaN	0.013681086
39	NaN	0.012092636
40	NaN	0.012029897
41	NaN	0.0079331674
42	NaN	0.0061717502
43	NaN	0.006124869
44	NaN	0.0033914496
45	NaN	0.002965277
46	NaN	0.0026840532
47	NaN	0.0026073777
48	NaN	0.0020175541
49	NaN	0.0015825637
50	NaN	0.001560265
51	NaN	0.001526251
52	NaN	0.0015149284
53	NaN	0.0015115581
54	NaN	0.0014631089
55	NaN	0.0014627999
56	NaN	0.0014624101
57	NaN	0.0014603205
58	NaN	0.0014579859
59	NaN	0.0014509735
60	NaN	0.0014509533
61	NaN	0.0014429293
62	NaN	0.0004094305
63	NaN	0.00038455285
64	NaN	0.00030266435
65	NaN	0.00029943529
66	NaN	0.00029301341
67	NaN	0.00028148162
68	NaN	0.0002114953
69	NaN	0.00019526443
70	NaN	0.00016400073
71	NaN	0.00015888819
72	NaN	0.00015679106
73	NaN	0.00014853025
74	NaN	0.00014730283
75	NaN	0.0001465806
76	NaN	0.00014644696
77	NaN	0.00014616622
78	NaN	0.0001398415
79	NaN	0.000139732
80	NaN	0.00013968128
81	NaN	0.00013962114
82	NaN	0.00012083807
83	NaN	0.0001170182
84	NaN	0.00011701414
85	NaN	8.8359325e-05
86	NaN	4.6365709e-05
87	NaN	3.941607e-05
88	NaN	3.9282169e-05
89	NaN	3.8848584e-05
90	NaN	3.864809e-05
91	NaN	3.7782611e-05
92	NaN	3.7397131e-05
93	NaN	3.7403686e-05
94	NaN	3.7388383e-05
95	NaN	3.7245477e-05
96	NaN	3.6282116e-05
97	NaN	2.9809156e-05
98	NaN	2.766186e-05
99	NaN	2.0666712e-05
100	NaN	1.9992364e-05
101	NaN	1.9498942e-05
102	NaN	1.9494776e-05
103	NaN	1.9398473e-05
104	NaN	9.0189388e-06
105	NaN	8.2144135e-06
106	NaN	8.2087364e-06
107	NaN	8.2057584e-06
108	NaN	8.1997965e-06
109	NaN	6.2076727e-06
110	NaN	6.0454447e-06
111	NaN	5.9976445e-06
112	NaN	5.9947945e-06
113	NaN	5.9875936e-06
114	NaN	5.9795922e-06
115	NaN	5.9761952e-06
116	NaN	5.976916e-06
117	NaN	5.9728873e-06
118	NaN	5.1636542e-06
119	NaN	5.1616481e-06
120	NaN	5.1502212e-06
121	NaN	4.2682411e-06
122	NaN	3.9976015e-06
123	NaN	4.0341215e-06
124	NaN	3.9849995e-06
125	NaN	3.98294e-06
126	NaN	3.983995e-06
127	NaN	3.8443107e-06
128	NaN	3.5957019e-06
129	NaN	1.5118932e-06
130	NaN	1.4998688e-06
131	NaN	1.3789425e-06
132	NaN	1.3595036e-06
133	NaN	1.2820386e-06
134	NaN	1.0879763e-06
135	NaN	8.2592915e-07
136	NaN	8.1534757e-07
137	NaN	8.1360506e-07
138	NaN	7.9736889e-07
139	NaN	7.7396479e-07
140	NaN	5.8630521e-07
141	NaN	5.0623729e-07
142	NaN	4.9759052e-07
143	NaN	4.9138546e-07
144	NaN	4.8667717e-07
145	NaN	4.5198582e-07
146	NaN	4.3728351e-07
147	NaN	4.2397219e-07
148	NaN	4.2037132e-07
149	NaN	4.1749775e-07
150	NaN	4.1609498e-07
151	NaN	4.0553324e-07
152	NaN	4.0285626e-07
153	NaN	4.0264231e-07
154	NaN	4.024454e-07
155	NaN	4.020612e-07
156	NaN	4.0188229e-07
157	NaN	3.9872025e-07
158	NaN	3.9690094e-07
159	NaN	3.9677906e-07
160	NaN	3.966923e-07
161	NaN	3.9646352e-07
162	NaN	3.9625035e-07
163	NaN	3.9540244e-07
164	NaN	3.9497865e-07
165	NaN	3.9485474e-07
166	NaN	3.9463542e-07
167	NaN	3.946271e-07
168	NaN	3.9462576e-07
169	NaN	3.9460287e-07
170	NaN	3.9458198e-07
171	NaN	3.7777058e-07
172	NaN	3.6492591e-07
173	NaN	3.6414029e-07
174	NaN	3.6412271e-07
175	NaN	1.9987979e-07
176	NaN	1.6903438e-07
177	NaN	1.6883183e-07
178	NaN	1.6880713e-07
179	NaN	1.6880469e-07
180	NaN	1.6879383e-07
181	NaN	1.6866604e-07
182	NaN	1.6853076e-07
183	NaN	1.6847941e-07
184	NaN	1.6847357e-07
185	NaN	1.6847154e-07
186	NaN	1.6847105e-07
187	NaN	1.6845118e-07
188	NaN	1.5519726e-07
189	NaN	7.8663676e-08
190	NaN	7.3575826e-08
191	NaN	7.3573129e-08
192	NaN	7.3137082e-08
193	NaN	7.2647734e-08
194	NaN	2.7032695e-08
195	NaN	2.3079043e-08
196	NaN	2.307206e-08
197	NaN	2.307207e-08
198	NaN	2.3069573e-08
199	NaN	2.1425515e-08
200	NaN	2.0862183e-08
201	NaN	7.5255157e-09
202	NaN	7.0213297e-09
203	NaN	7.0157582e-09
204	NaN	7.0155366e-09
205	NaN	7.0396666e-09
206	NaN	5.4132431e-09
207	NaN	4.4511482e-09
208	NaN	4.4394818e-09
209	NaN	4.4334391e-09
210	NaN	4.4222709e-09
211	NaN	3.5863381e-09
212	NaN	3.5192182e-09
213	NaN	3.4168694e-09
214	NaN	3.4131996e-09
215	NaN	3.4123112e-09
216	NaN	3.4065094e-09
217	NaN	3.3921329e-09
218	NaN	3.3812844e-09
219	NaN	3.3775342e-09
220	NaN	3.3724298e-09
221	NaN	3.3714107e-09
222	NaN	3.3712808e-09
223	NaN	3.3713251e-09
224	NaN	3.3665952e-09
225	NaN	1.1556168e-09
226	NaN	1.1553333e-09
227	NaN	1.1552803e-09
228	NaN	1.1536708e-09
229	NaN	1.149537e-09
230	NaN	1.1482954e-09
231	NaN	6.622803e-10
232	NaN	6.6228434e-10
233	NaN	6.622291e-10
234	NaN	6.6221472e-10
235	NaN	6.5784643e-10
236	NaN	6.5391419e-10
237	NaN	6.3517323e-10
238	NaN	6.3362319e-10
239	NaN	6.3358157e-10
240	NaN	6.33575e-10
241	NaN	6.3323732e-10
242	NaN	6.3310802e-10
243	NaN	6.3314046e-10
244	NaN	6.3312676e-10
245	NaN	6.3312644e-10
246	NaN	6.3290608e-10
247	NaN	5.9415904e-10
248	NaN	5.5697532e-10
249	NaN	5.5774066e-10
250	NaN	5.505978e-10
251	NaN	5.5034033e-10
252	NaN	5.5031292e-10
253	NaN	5.4901326e-10
254	NaN	5.527872e-10
255	NaN	5.4649352e-10
256	NaN	5.4656815e-10
257	NaN	5.4656488e-10
258	NaN	5.4656603e-10
259	NaN	5.3601665e-10
260	NaN	5.3531695e-10
261	NaN	5.345194e-10
262	NaN	5.3447805e-10
263	NaN	5.3441202e-10
264	NaN	5.3441332e-10
265	NaN	5.328942e-10
266	NaN	5.3288235e-10
267	NaN	5.3277147e-10
268	NaN	5.327521e-10
269	NaN	5.3279388e-10
270	NaN	5.3279297e-10
271	NaN	5.3264169e-10
272	NaN	5.3253791e-10
273	NaN	5.3249885e-10
274	NaN	5.3250905e-10
275	NaN	5.3245166e-10
276	NaN	5.3245143e-10
277	NaN	5.3234107e-10
278	NaN	5.3228837e-10
279	NaN	5.3168098e-10
280	NaN	3.6046963e-10
281	NaN	3.6046893e-10
282	NaN	3.604514e-10
283	NaN	3.5983508e-10
284	NaN	3.5977421e-10
285	NaN	1.2262039e-10
286	NaN	1.15365e-10
287	NaN	1.1031049e-10
288	NaN	1.1031022e-10
289	NaN	1.1026955e-10
290	NaN	1.0934268e-10
291	NaN	1.0925221e-10
292	NaN	1.0915053e-10
293	NaN	1.0852687e-10
294	NaN	1.0764732e-10
295	NaN	1.0742966e-10
296	NaN	1.0277724e-10
297	NaN	1.0113868e-10
298	NaN	1.0106404e-10
299	NaN	1.0045838e-10
300	NaN	9.9980089e-11
301	NaN	9.9840416e-11
302	NaN	9.7308429e-11
303	NaN	9.693884e-11
304	NaN	9.6066888e-11
305	NaN	9.6065231e-11
306	NaN	9.6054519e-11
307	NaN	9.6029871e-11
308	NaN	9.6020511e-11
309	NaN	9.6113906e-11
310	NaN	2.7914746e-11
311	NaN	2.7908701e-11
312	NaN	2.7908394e-11
313	NaN	2.649278e-11
314	NaN	2.2188971e-11
315	NaN	1.8595183e-11
316	NaN	1.837531e-11
317	NaN	1.8131572e-11
318	NaN	1.8127072e-11
319	NaN	1.7902687e-11
320	NaN	1.7682669e-11
321	NaN	1.7679916e-11
322	NaN	1.7677379e-11
323	NaN	1.7674524e-11
324	NaN	1.7674562e-11
325	NaN	1.7671272e-11
326	NaN	1.7324601e-11
327	NaN	1.5712631e-11
328	NaN	1.5712345e-11
329	NaN	1.5711604e-11
330	NaN	1.5710849e-11
331	NaN	1.5390445e-11
332	NaN	1.5490679e-11
333	NaN	1.5677825e-11
334	NaN	1.5677774e-11
335	NaN	1.5677688e-11
336	NaN	1.5669214e-11
337	NaN	1.2209037e-11
338	NaN	1.2301121e-11
339	NaN	1.2044385e-11
340	NaN	1.2010753e-11
341	NaN	1.2013234e-11
342	NaN	1.201575e-11
343	NaN	1.1408777e-11
344	NaN	1.0873589e-11
345	NaN	1.0791247e-11
346	NaN	1.0525523e-11
347	NaN	1.0490067e-11
348	NaN	1.0486197e-11
349	NaN	1.0203319e-11
350	NaN	1.0034975e-11
351	NaN	9.9044565e-12
352	NaN	9.8307988e-12
353	NaN	9.8260847e-12
354	NaN	9.8284836e-12
355	NaN	9.6730479e-12
356	NaN	9.5901084e-12
357	NaN	8.1377922e-12
358	NaN	8.106722e-12
359	NaN	8.1051522e-12
360	NaN	8.1040566e-12
361	NaN	7.5572915e-12
362	NaN	7.6095583e-12
363	NaN	7.664766e-12
364	NaN	7.6297649e-12
365	NaN	7.6297974e-12
366	NaN	7.6278263e-12
367	NaN	7.6332842e-12
368	NaN	7.3618309e-12
369	NaN	7.2159882e-12
370	NaN	7.1873491e-12
371	NaN	7.1762842e-12
372	NaN	7.1338121e-12
373	NaN	6.9692203e-12
374	NaN	6.9420374e-12
375	NaN	6.9290837e-12
376	NaN	6.9233678e-12
377	NaN	6.8970774e-12
378	NaN	6.8425473e-12
379	NaN	5.9775686e-12
380	NaN	5.8358903e-12
381	NaN	5.818864e-12
382	NaN	5.8081719e-12
383	NaN	5.8029776e-12
384	NaN	5.8034894e-12
385	NaN	5.5821113e-12
386	NaN	5.584572e-12
387	NaN	5.5223414e-12
388	NaN	5.4947175e-12
389	NaN	5.4636358e-12
390	NaN	5.4635485e-12
391	NaN	3.7687761e-12
392	NaN	3.7843558e-12
393	NaN	3.7877684e-12
394	NaN	3.7834768e-12
395	NaN	3.7570921e-12
396	NaN	3.7562833e-12
397	NaN	3.6510722e-12
398	NaN	3.5909034e-12
399	NaN	3.5212496e-12
400	NaN	3.5220846e-12
401	NaN	3.5208879e-12
402	NaN	3.5212343e-12
403	NaN	3.5092245e-12
404	NaN	3.5007666e-12
405	NaN	3.4269169e-12
406	NaN	3.4307997e-12
407	NaN	3.4297536e-12
408	NaN	3.4296414e-12
409	NaN	3.4098878e-12
410	NaN	3.3929614e-12
411	NaN	3.2610247e-12
412	NaN	3.2534036e-12
413	NaN	3.2546005e-12
414	NaN	3.2543184e-12
415	NaN	3.1204533e-12
416	NaN	3.0890274e-12
417	NaN	3.0859765e-12
418	NaN	3.0844585e-12
419	NaN	3.0827634e-12
420	NaN	3.0827462e-12
421	NaN	3.0521076e-12
422	NaN	3.0299528e-12
423	NaN	3.0221593e-12
424	NaN	3.0139866e-12
425	NaN	3.0008184e-12
426	NaN	3.0007951e-12
427	NaN	2.9347821e-12
428	NaN	2.8995978e-12
429	NaN	2.880341e-12
430	NaN	2.8763388e-12
431	NaN	2.8762771e-12
432	NaN	2.876105e-12
433	NaN	2.8530305e-12
434	NaN	2.7956319e-12
435	NaN	2.7201541e-12
436	NaN	2.7081787e-12
437	NaN	2.7080127e-12
438	NaN	2.7055061e-12
439	NaN	2.6855418e-12
440	NaN	2.6760573e-12
441	NaN	2.6682974e-12
442	NaN	2.6653394e-12
443	NaN	2.6653539e-12
444	NaN	2.6648861e-12
445	NaN	2.6605671e-12
446	NaN	2.6628317e-12
447	NaN	2.6616273e-12
448	NaN	2.6605947e-12
449	NaN	2.6584351e-12
450	NaN	2.658375e-12
451	NaN	2.6542743e-12
452	NaN	2.6411458e-12
453	NaN	2.633881e-12
454	NaN	2.6338385e-12
455	NaN	2.6333344e-12
456	NaN	2.5846339e-12
457	NaN	2.5692603e-12
458	NaN	2.5680843e-12
459	NaN	2.5653626e-12
460	NaN	2.5653029e-12
461	NaN	2.5664756e-12
462	NaN	2.5662134e-12
463	NaN	2.5681974e-12
464	NaN	2.5580443e-12
465	NaN	2.5558051e-12
466	NaN	2.4125045e-12
467	NaN	2.4083297e-12
468	NaN	2.408327e-12
469	NaN	2.3819819e-12
470	NaN	2.3730892e-12
471	NaN	2.370124e-12
472	NaN	2.370074e-12
473	NaN	2.3696643e-12
474	NaN	2.3698912e-12
475	NaN	2.3668551e-12
476	NaN	2.3587445e-12
477	NaN	2.3587371e-12
478	NaN	2.358319e-12
479	NaN	2.3583526e-12
480	NaN	2.3583004e-12
481	NaN	2.3558996e-12
482	NaN	2.3486345e-12
483	NaN	2.3483321e-12
484	NaN	2.1237121e-12
485	NaN	2.1087531e-12
486	NaN	2.108724e-12
487	NaN	1.8573326e-12
488	NaN	1.3080028e-12
489	NaN	1.0269565e-12
490	NaN	9.4633797e-13


==> graphics/data/bilinear_step2_residual_eigtadi_trunc.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
6	NaN	0.97026791
12	NaN	0.21066904
18	NaN	0.18654874
24	NaN	0.031546886
30	NaN	0.03085298
36	NaN	0.014316527
42	NaN	0.0061716726
48	NaN	0.002016715
54	NaN	0.001463312
60	NaN	0.0014511192
66	NaN	0.00029304073
72	NaN	0.00015671456
78	NaN	0.00013974782
84	NaN	0.00011684252
90	NaN	3.845546e-05
96	NaN	3.6082917e-05
102	NaN	1.9262494e-05
108	NaN	8.122286e-06
112	NaN	5.9726592e-06
117	NaN	5.1452913e-06
121	NaN	3.9911312e-06
126	NaN	1.3590392e-06
132	NaN	7.9619833e-07
135	NaN	4.8603716e-07
137	NaN	4.15165e-07
141	NaN	4.0103002e-07
144	NaN	3.9544569e-07
148	NaN	3.938341e-07
151	NaN	3.6341691e-07
154	NaN	1.6716003e-07
156	NaN	1.6683131e-07
160	NaN	7.1551915e-08
163	NaN	2.2456843e-08
168	NaN	6.8759838e-09
171	NaN	4.2789664e-09
172	NaN	3.241967e-09
175	NaN	8.5364831e-10
177	NaN	4.7946745e-10
182	NaN	4.3164778e-10
184	NaN	4.2671858e-10
187	NaN	3.7869701e-10
190	NaN	2.3853593e-10
194	NaN	2.2785223e-10
198	NaN	1.4155826e-10
202	NaN	1.3752834e-10
205	NaN	1.373021e-10
211	NaN	1.2962336e-10
217	NaN	1.2766111e-10
221	NaN	1.269425e-10
225	NaN	1.2663741e-10
230	NaN	1.2619599e-10
234	NaN	1.2596451e-10
235	NaN	1.2594319e-10
238	NaN	1.258538e-10
241	NaN	1.2581567e-10
243	NaN	1.1936249e-10
245	NaN	7.6348877e-11
248	NaN	7.4283283e-11
249	NaN	7.4182665e-11
252	NaN	7.4180431e-11
253	NaN	1.3875988e-11
255	NaN	9.0949153e-12
256	NaN	9.0440386e-12
258	NaN	8.9947546e-12
261	NaN	8.8501858e-12
263	NaN	8.2959818e-12
264	NaN	7.441147e-12
266	NaN	4.6397599e-12
267	NaN	3.718837e-12
269	NaN	3.0222917e-12
270	NaN	2.2905819e-12
272	NaN	2.2525382e-12
273	NaN	2.1281427e-12
274	NaN	1.890993e-12
275	NaN	1.6195479e-12
276	NaN	1.1499158e-12
277	NaN	1.1225485e-12
278	NaN	1.1124171e-12
279	NaN	1.0358281e-12
280	NaN	1.0146952e-12
281	NaN	1.0146952e-12
282	NaN	9.6134599e-13


==> graphics/data/butterfly_residual_adi.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
12	NaN	0.99999262
24	NaN	0.99998743
36	NaN	0.99998345
48	NaN	0.99997955
60	NaN	0.99997588
72	NaN	0.99997241
84	NaN	0.99996939
96	NaN	0.99996703
108	NaN	0.99996487
120	NaN	0.99996278
132	NaN	0.99996143
144	NaN	0.99996073
156	NaN	0.99996073
168	NaN	0.99996073
180	NaN	0.99996073
192	NaN	0.99996073
204	NaN	0.99996073
216	NaN	0.99996073
228	NaN	0.99996073
240	NaN	0.99996073
252	NaN	1.0025635
264	NaN	1.0025635
276	NaN	1.0091457
288	NaN	0.015976125
300	NaN	0.015976125
312	NaN	0.015976125
324	NaN	0.015976125
336	NaN	0.015976125
348	NaN	0.015976125
360	NaN	0.015976125
372	NaN	0.015969569
384	NaN	0.015969569
396	NaN	0.015511271
408	NaN	0.015511271
420	NaN	0.014155231
432	NaN	0.014155231
444	NaN	0.012621939
456	NaN	0.012621939
468	NaN	0.012621939
480	NaN	0.012621939
492	NaN	0.012621939
504	NaN	0.012621939
516	NaN	0.012621939
528	NaN	0.012627427
540	NaN	0.012627427
552	NaN	0.012637491
564	NaN	0.012637491
576	NaN	0.012571974
588	NaN	0.012571974
600	NaN	0.012571974
612	NaN	0.012571974
624	NaN	0.012571974
636	NaN	0.012571974
648	NaN	0.012571974
660	NaN	0.012567411
672	NaN	0.012567411
684	NaN	0.012556022
696	NaN	0.012556022
708	NaN	0.012378779
720	NaN	0.011470544
732	NaN	0.011470544
744	NaN	0.011470544
756	NaN	0.011470544
768	NaN	0.011470544
780	NaN	0.011470544
792	NaN	0.011470544
804	NaN	0.011470544
816	NaN	0.011470544
828	NaN	0.011442276
840	NaN	0.011442276
852	NaN	0.007354724
864	NaN	0.0073354326
876	NaN	0.0073354326
888	NaN	0.0073354326
900	NaN	0.0073354326
912	NaN	0.0073354326
924	NaN	0.0073354326
936	NaN	0.0073354326
948	NaN	0.0073354326
960	NaN	0.0038396076
972	NaN	0.0038396076
984	NaN	0.0031657696
996	NaN	0.0031657696
1008	NaN	0.0031179106
1020	NaN	0.0031179106
1032	NaN	0.0031179106
1044	NaN	0.0031179106
1056	NaN	0.0031179106
1068	NaN	0.0031179106
1080	NaN	0.0031179106
1092	NaN	0.0031179106
1104	NaN	0.0031179106
1116	NaN	0.0031179106
1128	NaN	0.0031611914
1140	NaN	0.0031611914
1152	NaN	0.0024626685
1164	NaN	0.0024626685
1176	NaN	0.0024626685
1188	NaN	0.0024626685
1200	NaN	0.0024626685
1212	NaN	0.0024626685
1224	NaN	0.0024626685
1236	NaN	0.0024626685
1248	NaN	0.0024626685
1260	NaN	0.0024626685
1272	NaN	0.0024626685
1284	NaN	0.0024626685
1296	NaN	0.0019738087
1308	NaN	0.0019738087
1320	NaN	0.0019738087
1332	NaN	0.0019738087
1344	NaN	0.0019738087
1356	NaN	0.0019738087
1368	NaN	0.0019738087
1380	NaN	0.0019738087
1392	NaN	0.0019738087
1404	NaN	0.0019738087
1416	NaN	0.0019738087
1428	NaN	0.0024001594
1440	NaN	0.0024001594
1452	NaN	0.0022131776
1464	NaN	0.0022131776
1476	NaN	0.0022131776
1488	NaN	0.0022131776
1500	NaN	0.0022131776
1512	NaN	0.0022131776
1524	NaN	0.0022131776
1536	NaN	0.0022131776
1548	NaN	0.0022131776
1560	NaN	0.0022131776
1572	NaN	0.0022131776
1584	NaN	0.0017124278
1596	NaN	0.0017124278
1608	NaN	0.0017124278
1620	NaN	0.0017124278
1632	NaN	0.0017124278
1644	NaN	0.0017124278
1656	NaN	0.0017124278
1668	NaN	0.0017124278
1680	NaN	0.0017124278
1692	NaN	0.0017124278
1704	NaN	0.0017124278
1716	NaN	0.0017124278
1728	NaN	0.00090962761
1740	NaN	0.00090962761
1752	NaN	0.00090962761
1764	NaN	0.00090962761
1776	NaN	0.00090962761
1788	NaN	0.00090962761
1800	NaN	0.00090962761
1812	NaN	0.00090962761
1824	NaN	0.00090962761
1836	NaN	0.00081533495
1848	NaN	0.00081533495
1860	NaN	0.00066147685
1872	NaN	0.00065434417
1884	NaN	0.00065434417
1896	NaN	0.00065434417
1908	NaN	0.00065434417
1920	NaN	0.00065434417
1932	NaN	0.00065434417
1944	NaN	0.00065434417
1956	NaN	0.00065434417
1968	NaN	0.00065434417
1980	NaN	0.00065434417
1992	NaN	0.00067807681
2004	NaN	0.00067807681
2016	NaN	0.00058814554
2028	NaN	0.00058814554
2040	NaN	0.00058814554
2052	NaN	0.00058814554
2064	NaN	0.00058814554
2076	NaN	0.00058814554
2088	NaN	0.00058814554
2100	NaN	0.00058814554
2112	NaN	0.00058814554
2124	NaN	0.00058814554
2136	NaN	0.00061277047
2148	NaN	0.00061277047
2160	NaN	0.00043550693
2172	NaN	0.00043550693
2184	NaN	0.00043550693
2196	NaN	0.00043550693
2208	NaN	0.00043550693
2220	NaN	0.00043550693
2232	NaN	0.00043550693
2244	NaN	0.00043550693
2256	NaN	0.00043550693
2268	NaN	0.00045191539
2280	NaN	0.00045191539
2292	NaN	0.00024667203
2304	NaN	0.00024482201
2316	NaN	0.00024482201
2328	NaN	0.00024482201
2340	NaN	0.00024482201
2352	NaN	0.00024482201
2364	NaN	0.00024482201
2376	NaN	0.00024482201
2388	NaN	0.00024482201
2400	NaN	0.00024482201
2412	NaN	0.00033533957
2424	NaN	0.00033533957
2436	NaN	0.00022289755
2448	NaN	0.00022220858
2460	NaN	0.00022220858
2472	NaN	0.00022220858
2484	NaN	0.00022220858
2496	NaN	0.00022220858
2508	NaN	0.00022220858
2520	NaN	0.00022220858
2532	NaN	0.00022220858
2544	NaN	0.00022220858
2556	NaN	0.00022220858
2568	NaN	0.00022220858
2580	NaN	0.00031933141
2592	NaN	0.00031928181
2604	NaN	0.00031928181
2616	NaN	0.00031928181
2628	NaN	0.00031928181
2640	NaN	0.00031928181
2652	NaN	0.00031928181
2664	NaN	0.00031928181
2676	NaN	0.00031928181
2688	NaN	0.00038367787
2700	NaN	0.00038367787
2712	NaN	9.214772e-05
2724	NaN	9.214772e-05
2736	NaN	4.236321e-05
2748	NaN	4.236321e-05
2760	NaN	4.236321e-05
2772	NaN	4.236321e-05
2784	NaN	4.236321e-05
2796	NaN	4.236321e-05
2808	NaN	4.236321e-05
2820	NaN	4.236321e-05
2832	NaN	4.236321e-05
2844	NaN	9.2643432e-05
2856	NaN	9.2643432e-05
2868	NaN	2.6224286e-05
2880	NaN	2.6224286e-05
2892	NaN	2.4096224e-05
2904	NaN	2.4096224e-05
2916	NaN	2.4096224e-05
2928	NaN	2.4096224e-05
2940	NaN	2.4096224e-05
2952	NaN	2.4096224e-05
2964	NaN	2.4096224e-05
2976	NaN	2.4096224e-05
2988	NaN	2.4096224e-05
3000	NaN	6.481133e-05
3012	NaN	6.481133e-05
3024	NaN	1.2717972e-05
3036	NaN	1.2717972e-05
3048	NaN	1.2717972e-05
3060	NaN	1.2717972e-05
3072	NaN	1.2717972e-05
3084	NaN	1.2717972e-05
3096	NaN	1.2717972e-05
3108	NaN	1.2717972e-05
3120	NaN	1.2717972e-05
3132	NaN	1.2717972e-05
3144	NaN	1.2717972e-05
3156	NaN	1.2717972e-05
3168	NaN	2.1867972e-05
3180	NaN	2.1867972e-05
3192	NaN	2.1867972e-05
3204	NaN	2.1867972e-05
3216	NaN	2.1867972e-05
3228	NaN	2.1867972e-05
3240	NaN	2.1867972e-05
3252	NaN	2.1867972e-05
3264	NaN	2.1867972e-05
3276	NaN	2.1867972e-05
3288	NaN	2.1867972e-05
3300	NaN	7.3441638e-06
3312	NaN	7.1917114e-06
3324	NaN	7.1917114e-06
3336	NaN	7.1917114e-06
3348	NaN	7.1917114e-06
3360	NaN	7.1917114e-06
3372	NaN	7.1917114e-06
3384	NaN	7.1917114e-06
3396	NaN	7.1917114e-06
3408	NaN	7.1917114e-06
3420	NaN	7.1879475e-06
3432	NaN	7.1879475e-06
3444	NaN	4.3905175e-06
3456	NaN	4.393303e-06
3468	NaN	4.393303e-06
3480	NaN	4.393303e-06
3492	NaN	4.393303e-06
3504	NaN	4.393303e-06
3516	NaN	4.393303e-06
3528	NaN	4.393303e-06
3540	NaN	4.393303e-06
3552	NaN	4.393303e-06
3564	NaN	4.393303e-06
3576	NaN	5.1261778e-06
3588	NaN	5.1261778e-06
3600	NaN	5.0330112e-06
3612	NaN	5.0330112e-06
3624	NaN	5.0330112e-06
3636	NaN	5.0330112e-06
3648	NaN	5.0330112e-06
3660	NaN	5.0330112e-06
3672	NaN	5.0330112e-06
3684	NaN	5.0330112e-06
3696	NaN	5.0330112e-06
3708	NaN	5.090632e-06
3720	NaN	5.090632e-06
3732	NaN	4.7950225e-06
3744	NaN	4.7725612e-06
3756	NaN	4.7725612e-06
3768	NaN	4.7725612e-06
3780	NaN	4.7725612e-06
3792	NaN	4.7725612e-06
3804	NaN	4.7725612e-06
3816	NaN	4.7725612e-06
3828	NaN	4.7725612e-06
3840	NaN	4.7725612e-06
3852	NaN	4.9788551e-08
3864	NaN	4.9788551e-08
3876	NaN	5.026261e-08
3888	NaN	4.7284889e-08
3900	NaN	4.7284889e-08
3912	NaN	4.7284889e-08
3924	NaN	4.7284889e-08
3936	NaN	4.7284889e-08
3948	NaN	4.7284889e-08
3960	NaN	4.7284889e-08
3972	NaN	4.7284889e-08
3984	NaN	4.7284889e-08
3996	NaN	4.7284889e-08
4008	NaN	6.8439122e-09
4020	NaN	6.4520369e-09
4032	NaN	5.7119882e-09
4044	NaN	5.7119882e-09
4056	NaN	5.7119882e-09
4068	NaN	5.7119882e-09
4080	NaN	5.7119882e-09
4092	NaN	5.7119882e-09
4104	NaN	5.7119882e-09
4116	NaN	5.7119882e-09
4128	NaN	1.8962939e-10
4140	NaN	1.8962939e-10
4152	NaN	1.665102e-10
4164	NaN	1.665102e-10
4176	NaN	1.483363e-10
4188	NaN	1.483363e-10
4200	NaN	1.483363e-10
4212	NaN	1.483363e-10
4224	NaN	1.483363e-10
4236	NaN	1.483363e-10
4248	NaN	1.483363e-10
4260	NaN	1.483363e-10
4272	NaN	1.483363e-10
4284	NaN	1.483256e-10
4296	NaN	1.483256e-10
4308	NaN	1.4707032e-10
4320	NaN	1.3570634e-10
4332	NaN	1.3570634e-10
4344	NaN	1.3570634e-10
4356	NaN	1.3570634e-10
4368	NaN	1.3570634e-10
4380	NaN	1.3570634e-10
4392	NaN	1.3570634e-10
4404	NaN	1.3570634e-10
4416	NaN	1.3567171e-10
4428	NaN	1.3567171e-10
4440	NaN	1.346169e-10
4452	NaN	1.346169e-10
4464	NaN	1.2367621e-10
4476	NaN	1.2367621e-10
4488	NaN	1.2367621e-10
4500	NaN	1.2367621e-10
4512	NaN	1.2367621e-10
4524	NaN	1.2367621e-10
4536	NaN	1.2367621e-10
4548	NaN	1.2367621e-10
4560	NaN	1.2367003e-10
4572	NaN	1.2367003e-10
4584	NaN	1.1593866e-10
4596	NaN	1.1593866e-10
4608	NaN	1.156949e-10
4620	NaN	1.156949e-10
4632	NaN	1.156949e-10
4644	NaN	1.156949e-10
4656	NaN	1.156949e-10
4668	NaN	1.156949e-10
4680	NaN	1.156949e-10
4692	NaN	1.1567896e-10
4704	NaN	1.1567896e-10
4716	NaN	1.1566228e-10
4728	NaN	1.1566228e-10
4740	NaN	1.1548206e-10
4752	NaN	2.1252433e-11
4764	NaN	2.1252433e-11
4776	NaN	2.1252433e-11
4788	NaN	2.1252433e-11
4800	NaN	2.1252433e-11
4812	NaN	2.1246707e-11
4824	NaN	2.1246707e-11
4836	NaN	2.1234081e-11
4848	NaN	2.1234081e-11
4860	NaN	2.1183597e-11
4872	NaN	2.1183597e-11
4884	NaN	1.7285076e-11
4896	NaN	4.4869914e-12
4908	NaN	4.4869914e-12
4920	NaN	4.4869914e-12
4932	NaN	4.4869914e-12
4944	NaN	4.4869914e-12
4956	NaN	4.4864589e-12
4968	NaN	4.4864589e-12
4980	NaN	4.4853802e-12
4992	NaN	4.4853802e-12
5004	NaN	4.4817328e-12
5016	NaN	4.4817328e-12
5028	NaN	4.3816728e-12
5040	NaN	1.313377e-12
5052	NaN	1.313377e-12
5064	NaN	1.313377e-12
5076	NaN	1.313377e-12
5088	NaN	1.313377e-12
5100	NaN	1.313377e-12
5112	NaN	1.313377e-12
5124	NaN	1.313377e-12
5136	NaN	1.3126291e-12
5148	NaN	1.3126291e-12
5160	NaN	1.3074672e-12
5172	NaN	1.3074672e-12
5184	NaN	1.32496e-12
5196	NaN	1.32496e-12
5208	NaN	1.32496e-12
5220	NaN	1.32496e-12
5232	NaN	1.32496e-12
5244	NaN	1.32496e-12
5256	NaN	1.3241926e-12
5268	NaN	1.3241926e-12
5280	NaN	1.3223057e-12
5292	NaN	1.3223057e-12
5304	NaN	1.3176864e-12
5316	NaN	1.3176864e-12
5328	NaN	1.2169876e-12
5340	NaN	1.2169876e-12
5352	NaN	1.2169876e-12
5364	NaN	1.2169876e-12
5376	NaN	1.2169876e-12
5388	NaN	1.2169876e-12
5400	NaN	1.2169876e-12
5412	NaN	1.2169575e-12
5424	NaN	1.2169575e-12
5436	NaN	1.216918e-12
5448	NaN	1.216918e-12
5460	NaN	1.2163933e-12
5472	NaN	1.130221e-12
5484	NaN	1.130221e-12
5496	NaN	1.130221e-12
5508	NaN	1.130221e-12
5520	NaN	1.130221e-12
5532	NaN	1.130221e-12
5544	NaN	1.130221e-12
5556	NaN	1.130221e-12
5568	NaN	1.130221e-12
5580	NaN	1.130221e-12
5592	NaN	1.1302276e-12
5604	NaN	1.1302276e-12
5616	NaN	1.1268577e-12
5628	NaN	1.1268577e-12
5640	NaN	1.1268577e-12
5652	NaN	1.1268577e-12
5664	NaN	1.1268577e-12
5676	NaN	1.1268577e-12
5688	NaN	1.1268577e-12
5700	NaN	1.1268577e-12
5712	NaN	1.1268577e-12
5724	NaN	1.1272918e-12
5736	NaN	1.1272918e-12
5748	NaN	1.1247125e-12
5760	NaN	1.1029987e-12
5772	NaN	1.1029987e-12
5784	NaN	1.1029987e-12
5796	NaN	1.1029987e-12
5808	NaN	1.1029987e-12
5820	NaN	1.1029987e-12
5832	NaN	1.1029987e-12
5844	NaN	1.1029987e-12
5856	NaN	1.1029987e-12
5868	NaN	1.1029987e-12
5880	NaN	1.1017546e-12
5892	NaN	1.1017546e-12
5904	NaN	1.0896023e-12
5916	NaN	1.0896023e-12
5928	NaN	1.0896023e-12
5940	NaN	1.0896023e-12
5952	NaN	1.0896023e-12
5964	NaN	1.0896023e-12
5976	NaN	1.0896023e-12
5988	NaN	1.0896023e-12
6000	NaN	1.0896023e-12
6012	NaN	1.0896023e-12
6024	NaN	1.0896023e-12
6036	NaN	1.0887794e-12
6048	NaN	9.6092544e-13


==> graphics/data/butterfly_residual_adi_trunc.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
12	NaN	0.99999262
17	NaN	0.99996073
20	NaN	0.99996073
21	NaN	0.99996073
22	NaN	0.99996073
32	NaN	0.99996073
39	NaN	0.99996073
49	NaN	0.015976125
50	NaN	0.015976125
51	NaN	0.015969569
53	NaN	0.015511271
57	NaN	0.014155231
69	NaN	0.012621939
70	NaN	0.012621939
71	NaN	0.012621939
72	NaN	0.012621939
73	NaN	0.012621939
74	NaN	0.012571974
75	NaN	0.012556022
76	NaN	0.012556022
77	NaN	0.012378779
84	NaN	0.011470544
85	NaN	0.011470544
87	NaN	0.011470544
88	NaN	0.011470544
89	NaN	0.011442276
93	NaN	0.007354724
103	NaN	0.0073354326
105	NaN	0.0073354326
107	NaN	0.0073354326
108	NaN	0.0038396076
118	NaN	0.0031657696
129	NaN	0.0031179106
130	NaN	0.0031179106
131	NaN	0.0031179106
132	NaN	0.0031179106
133	NaN	0.0024626685
134	NaN	0.0024626685
136	NaN	0.0024626685
139	NaN	0.0024626685
142	NaN	0.0024626685
143	NaN	0.0024626685
144	NaN	0.0019738087
145	NaN	0.0019738087
146	NaN	0.0019738087
149	NaN	0.0019738087
150	NaN	0.0019738087
152	NaN	0.0019738087
153	NaN	0.0019738087
154	NaN	0.0019738087
156	NaN	0.0017124278
157	NaN	0.0017124278
158	NaN	0.0017124278
159	NaN	0.0017124278
160	NaN	0.0017124278
161	NaN	0.00090962761
162	NaN	0.00090962761
163	NaN	0.00090962761
164	NaN	0.00090962761
168	NaN	0.00066147685
169	NaN	0.00065434417
170	NaN	0.00065434417
171	NaN	0.00065434417
172	NaN	0.00058814554
173	NaN	0.00043550693
174	NaN	0.00043550693
175	NaN	0.00043550693
176	NaN	0.00043550693
177	NaN	0.00024667203
185	NaN	0.00024482201
186	NaN	0.00024482201
187	NaN	0.00022289755
193	NaN	0.00022220858
194	NaN	0.00022220858
200	NaN	0.00022220858
201	NaN	0.00022220858
202	NaN	9.214772e-05
203	NaN	4.236321e-05
204	NaN	4.236321e-05
205	NaN	4.236321e-05
208	NaN	2.4096224e-05
209	NaN	2.4096224e-05
211	NaN	2.4096224e-05
213	NaN	1.2717972e-05
215	NaN	1.2717972e-05
216	NaN	1.2717972e-05
217	NaN	1.2717972e-05
218	NaN	1.2717972e-05
219	NaN	1.2717972e-05
220	NaN	7.1917114e-06
221	NaN	7.1917114e-06
222	NaN	7.1917114e-06
223	NaN	4.3905175e-06
224	NaN	4.3905175e-06
227	NaN	4.3905175e-06
228	NaN	4.3905175e-06
229	NaN	4.3905175e-06
231	NaN	4.3905175e-06
233	NaN	4.3905175e-06
235	NaN	4.9788551e-08
236	NaN	4.7284889e-08
237	NaN	4.7284889e-08
238	NaN	6.8439122e-09
239	NaN	1.8962939e-10
240	NaN	1.8962939e-10
241	NaN	1.665102e-10
242	NaN	1.483363e-10
243	NaN	1.483363e-10
245	NaN	1.3570634e-10
246	NaN	1.3570634e-10
247	NaN	1.346169e-10
250	NaN	1.2367621e-10
252	NaN	1.1593866e-10
253	NaN	1.1548206e-10
254	NaN	2.1252433e-11
255	NaN	2.1252433e-11
257	NaN	2.1234081e-11
258	NaN	1.7285076e-11
259	NaN	4.4869914e-12
260	NaN	4.4869914e-12
262	NaN	4.4853802e-12
263	NaN	4.4817328e-12
265	NaN	4.3816728e-12
267	NaN	1.313377e-12
268	NaN	1.313377e-12
270	NaN	1.3126291e-12
271	NaN	1.3074672e-12
272	NaN	1.3074672e-12
273	NaN	1.3074672e-12
274	NaN	1.3074672e-12
275	NaN	1.3074672e-12
276	NaN	1.2169876e-12
277	NaN	1.2169876e-12
278	NaN	1.216918e-12
279	NaN	1.2163933e-12
280	NaN	1.130221e-12
281	NaN	1.130221e-12
282	NaN	1.130221e-12
283	NaN	1.130221e-12
284	NaN	1.1268577e-12
285	NaN	1.1268577e-12
286	NaN	1.1268577e-12
288	NaN	1.1247125e-12
289	NaN	1.1029987e-12
290	NaN	1.1029987e-12
291	NaN	1.0896023e-12
292	NaN	1.0896023e-12
293	NaN	1.0896023e-12
294	NaN	1.0887794e-12
306	NaN	9.6092544e-13


==> graphics/data/butterfly_residual_eigtadi.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
1	NaN	0.99999987
2	NaN	0.99999966
3	NaN	0.99999942
4	NaN	0.99999934
5	NaN	0.99999909
6	NaN	0.99999897
7	NaN	0.99999865
8	NaN	0.99999843
9	NaN	0.99999838
10	NaN	0.9999982
11	NaN	0.99999806
12	NaN	0.99999761
13	NaN	0.96904622
14	NaN	0.96904622
15	NaN	0.96904241
16	NaN	0.7233863
17	NaN	0.7233863
18	NaN	0.72338594
19	NaN	0.62026777
20	NaN	0.58543633
21	NaN	0.45624854
22	NaN	0.45624854
23	NaN	0.38193615
24	NaN	0.37831364
25	NaN	0.37642995
26	NaN	0.37643009
27	NaN	0.37643009
28	NaN	0.37459407
29	NaN	0.36791206
30	NaN	0.36791206
31	NaN	0.36783101
32	NaN	0.36783101
33	NaN	0.3678281
34	NaN	0.36789591
35	NaN	0.36788397
36	NaN	0.36787737
37	NaN	0.28711832
38	NaN	0.28708422
39	NaN	0.28706028
40	NaN	0.28706626
41	NaN	0.28706626
42	NaN	0.28698981
43	NaN	0.28698981
44	NaN	0.28699354
45	NaN	0.28698702
46	NaN	0.28697551
47	NaN	0.2869757
48	NaN	0.23600916
49	NaN	0.23600633
50	NaN	0.23600408
51	NaN	0.23600531
52	NaN	0.23600531
53	NaN	0.23599461
54	NaN	0.23599461
55	NaN	0.23599619
56	NaN	0.22240236
57	NaN	0.22240236
58	NaN	0.22239482
59	NaN	0.22239482
60	NaN	0.22239343
61	NaN	0.14663111
62	NaN	0.14663111
63	NaN	0.14662781
64	NaN	0.14662781
65	NaN	0.14517819
66	NaN	0.14316537
67	NaN	0.14316537
68	NaN	0.14316051
69	NaN	0.14316051
70	NaN	0.14315588
71	NaN	0.14308514
72	NaN	0.14308514
73	NaN	0.14300918
74	NaN	0.14300918
75	NaN	0.14301034
76	NaN	0.14301273
77	NaN	0.14301273
78	NaN	0.14301349
79	NaN	0.14301349
80	NaN	0.14301191
81	NaN	0.14301009
82	NaN	0.14301009
83	NaN	0.14301499
84	NaN	0.14301499
85	NaN	0.14168705
86	NaN	0.14170678
87	NaN	0.14170678
88	NaN	0.14162663
89	NaN	0.14162663
90	NaN	0.14162406
91	NaN	0.10974693
92	NaN	0.10974693
93	NaN	0.10642725
94	NaN	0.10642725
95	NaN	0.10503221
96	NaN	0.099547544
97	NaN	0.067389666
98	NaN	0.067375635
99	NaN	0.064481512
100	NaN	0.064307908
101	NaN	0.064307908
102	NaN	0.064308175
103	NaN	0.064306403
104	NaN	0.064304637
105	NaN	0.064304398
106	NaN	0.064486834
107	NaN	0.064486834
108	NaN	0.064480539
109	NaN	0.064483722
110	NaN	0.064224713
111	NaN	0.0642389
112	NaN	0.0642389
113	NaN	0.064132849
114	NaN	0.064132849
115	NaN	0.064139139
116	NaN	0.064139139
117	NaN	0.064076967
118	NaN	0.064082379
119	NaN	0.064085892
120	NaN	0.064090031
121	NaN	0.064097526
122	NaN	0.064097526
123	NaN	0.064097319
124	NaN	0.064114398
125	NaN	0.064114398
126	NaN	0.064096847
127	NaN	0.064092825
128	NaN	0.064092825
129	NaN	0.063468237
130	NaN	0.063443948
131	NaN	0.063443948
132	NaN	0.063445506
133	NaN	0.0046988468
134	NaN	0.0046988468
135	NaN	0.0047777554
136	NaN	0.0044181617
137	NaN	0.0044181617
138	NaN	0.0044730742
139	NaN	0.0044730742
140	NaN	0.0054396751
141	NaN	0.0054396751
142	NaN	0.0039751897
143	NaN	0.0039694457
144	NaN	0.0039694457
145	NaN	0.0039372151
146	NaN	0.0046486224
147	NaN	0.0046486224
148	NaN	0.0045685865
149	NaN	0.0045685865
150	NaN	0.0045321352
151	NaN	0.0045321352
152	NaN	0.0043681263
153	NaN	0.004377954
154	NaN	0.004377954
155	NaN	0.0044562393
156	NaN	0.0042511765
157	NaN	0.0043058839
158	NaN	0.0043058839
159	NaN	0.0045531943
160	NaN	0.0045531943
161	NaN	0.005186406
162	NaN	0.005186406
163	NaN	0.0050777074
164	NaN	0.0050777074
165	NaN	0.005013005
166	NaN	0.0049714676
167	NaN	0.0049714676
168	NaN	0.0047271327
169	NaN	0.0047271327
170	NaN	0.0047562853
171	NaN	0.0047562853
172	NaN	0.0048569833
173	NaN	0.0047821147
174	NaN	0.0047821147
175	NaN	0.0045058123
176	NaN	0.0045058123
177	NaN	0.0045521547
178	NaN	0.0045521547
179	NaN	0.0045476411
180	NaN	0.0045237438
181	NaN	0.0045237438
182	NaN	0.0044058215
183	NaN	0.0044058215
184	NaN	0.0045576999
185	NaN	0.0045576999
186	NaN	0.0043809476
187	NaN	0.0043809476
188	NaN	0.0043213188
189	NaN	0.0043213188
190	NaN	0.004257985
191	NaN	0.004257985
192	NaN	0.0037547046
193	NaN	0.0037547046
194	NaN	0.0039240702
195	NaN	0.0039240702
196	NaN	0.0037299446
197	NaN	0.0037299446
198	NaN	0.0034150929
199	NaN	0.0034150929
200	NaN	0.0032350469
201	NaN	0.0032350469
202	NaN	0.0028249838
203	NaN	0.0028249838
204	NaN	0.0027946242
205	NaN	0.0027946242
206	NaN	0.0024392136
207	NaN	0.0024392136
208	NaN	0.0024144228
209	NaN	0.0024144228
210	NaN	0.0024505288
211	NaN	0.0024505288
212	NaN	0.0025611226
213	NaN	0.0025611226
214	NaN	0.0024759161
215	NaN	0.0024759161
216	NaN	0.0025588197
217	NaN	0.0025588197
218	NaN	0.0024342376
219	NaN	0.0024342376
220	NaN	0.002462258
221	NaN	0.002462258
222	NaN	0.0024096594
223	NaN	0.0024096594
224	NaN	0.0023524027
225	NaN	0.0023524027
226	NaN	0.0023854468
227	NaN	0.0023854468
228	NaN	0.0023646591
229	NaN	0.0023646591
230	NaN	0.0023993056
231	NaN	0.0023993056
232	NaN	0.0024013322
233	NaN	0.0024013322
234	NaN	0.0022213087
235	NaN	0.0022213087
236	NaN	0.002166913
237	NaN	0.002166913
238	NaN	0.0021468339
239	NaN	0.0021468339
240	NaN	0.0021130563
241	NaN	0.0021130563
242	NaN	0.0020724095
243	NaN	0.0020724095
244	NaN	0.0020500389
245	NaN	0.0020500389
246	NaN	0.002045807
247	NaN	0.002045807
248	NaN	0.0020432748
249	NaN	0.0020432748
250	NaN	0.0020154774
251	NaN	0.0020154774
252	NaN	0.0019414478
253	NaN	0.0019414478
254	NaN	0.0019411264
255	NaN	0.0019411264
256	NaN	0.002020058
257	NaN	0.0018848808
258	NaN	0.0018728904
259	NaN	0.0018728904
260	NaN	0.0018802176
261	NaN	0.0018802176
262	NaN	0.0018587136
263	NaN	0.0018587136
264	NaN	0.0018201615
265	NaN	0.0018201615
266	NaN	0.0018139935
267	NaN	0.0018139935
268	NaN	0.0018214934
269	NaN	0.0019557735
270	NaN	0.0019557735
271	NaN	0.0019514843
272	NaN	0.0019514843
273	NaN	0.0019525197
274	NaN	0.0019525197
275	NaN	0.0019578455
276	NaN	0.0019578455
277	NaN	0.0019550565
278	NaN	0.0019781909
279	NaN	0.0019781909
280	NaN	0.0019611233
281	NaN	0.0019611233
282	NaN	0.001929281
283	NaN	0.001929281
284	NaN	0.0017175937
285	NaN	0.0017175937
286	NaN	0.0017168757
287	NaN	0.0017204615
288	NaN	0.0017204615
289	NaN	0.0017145309
290	NaN	0.0017145309
291	NaN	0.0017151516
292	NaN	0.0017151516
293	NaN	0.0016991416
294	NaN	0.0016991416
295	NaN	0.0017013331
296	NaN	0.0016917831
297	NaN	0.0016917831
298	NaN	0.0016904549
299	NaN	0.0016904549
300	NaN	0.001690266
301	NaN	0.001690266
302	NaN	0.0015949572
303	NaN	0.0015949572
304	NaN	0.0015954855
305	NaN	0.0015954855
306	NaN	0.0015884024
307	NaN	0.0015884024
308	NaN	0.0014749901
309	NaN	0.0014749901
310	NaN	0.0014739604
311	NaN	0.0014739604
312	NaN	0.0014689981
313	NaN	0.0014689981
314	NaN	0.0015179782
315	NaN	0.0015179782
316	NaN	0.0014476235
317	NaN	0.0014476235
318	NaN	0.0014487475
319	NaN	0.0014487475
320	NaN	0.0014487619
321	NaN	0.0014487619
322	NaN	0.0013970458
323	NaN	0.0013970458
324	NaN	0.0018837684
325	NaN	0.0018837684
326	NaN	0.0017858607
327	NaN	0.0017858607
328	NaN	0.0017305607
329	NaN	0.0017305607
330	NaN	0.0017000884
331	NaN	0.0017000884
332	NaN	0.0016773084
333	NaN	0.0016773084
334	NaN	0.0015634063
335	NaN	0.0015634063
336	NaN	0.0015309318
337	NaN	0.0012550999
338	NaN	0.0013326737
339	NaN	0.0013326737
340	NaN	0.0013288617
341	NaN	0.0013288617
342	NaN	0.0013287777
343	NaN	0.0013287777
344	NaN	0.0013132987
345	NaN	0.0013087033
346	NaN	0.001113252
347	NaN	0.001113252
348	NaN	0.0011257477
349	NaN	0.0011205407
350	NaN	0.0011205407
351	NaN	0.0011302102
352	NaN	0.0011302102
353	NaN	0.0010059172
354	NaN	0.0010059172
355	NaN	0.0011133291
356	NaN	0.0011029219
357	NaN	0.0011029219
358	NaN	0.0010728157
359	NaN	0.0010728157
360	NaN	0.0010618847
361	NaN	0.0010618847
362	NaN	0.0010617919
363	NaN	0.0010617919
364	NaN	0.001074814
365	NaN	0.0011541263
366	NaN	0.0011541263
367	NaN	0.00080272163
368	NaN	0.00080272163
369	NaN	0.00080134937
370	NaN	0.00080134937
371	NaN	0.00080027986
372	NaN	0.00080027986
373	NaN	0.00080091756
374	NaN	0.0007947245
375	NaN	0.0007947245
376	NaN	0.00070578088
377	NaN	0.00070578088
378	NaN	0.00062718868
379	NaN	0.00062718868
380	NaN	0.00062694623
381	NaN	0.00062694623
382	NaN	0.00084578328
383	NaN	0.00087246259
384	NaN	0.00087246259
385	NaN	0.00087434458
386	NaN	0.00087434458
387	NaN	0.00066299607
388	NaN	0.00066299607
389	NaN	0.00066262046
390	NaN	0.00066262046
391	NaN	0.00073174579
392	NaN	0.00078233844
393	NaN	0.00078233844
394	NaN	0.00074594521
395	NaN	0.00074594521
396	NaN	0.00078852253
397	NaN	0.00071270202
398	NaN	0.00071270202
399	NaN	0.00083703144
400	NaN	0.00083703144
401	NaN	0.00086768587
402	NaN	0.00086768587
403	NaN	0.00066139885
404	NaN	0.00064203583
405	NaN	0.00064203583
406	NaN	0.00062438102
407	NaN	0.00062438102
408	NaN	0.0005943473
409	NaN	0.0005943473
410	NaN	0.0005764824
411	NaN	0.0005764824
412	NaN	0.00056120612
413	NaN	0.00056120612
414	NaN	0.00056891865
415	NaN	0.00056891865
416	NaN	0.00056787575
417	NaN	0.00056787575
418	NaN	0.00056085376
419	NaN	0.00056085376
420	NaN	0.00054919826
421	NaN	0.00054919826
422	NaN	0.00054948085
423	NaN	0.00054948085
424	NaN	0.00056910203
425	NaN	0.00056910203
426	NaN	0.00057530209
427	NaN	0.00057530209
428	NaN	0.0004808289
429	NaN	0.0004808289
430	NaN	0.00045546162
431	NaN	0.00045546162
432	NaN	0.0004772007
433	NaN	0.0004772007
434	NaN	0.0004759907
435	NaN	0.0004759907
436	NaN	0.00049228704
437	NaN	0.00049228704
438	NaN	0.00049021709
439	NaN	0.00049021709
440	NaN	0.00045915342
441	NaN	0.00045915342
442	NaN	0.00046258683
443	NaN	0.00046258683
444	NaN	0.00046287478
445	NaN	0.00046287478
446	NaN	0.00044715504
447	NaN	0.00044715504
448	NaN	0.00044939234
449	NaN	0.00044939234
450	NaN	0.00046504688
451	NaN	0.00046504688
452	NaN	0.00050354429
453	NaN	0.00050354429
454	NaN	0.00042672721
455	NaN	0.00042672721
456	NaN	0.00036130496
457	NaN	0.00036130496
458	NaN	0.00038855422
459	NaN	0.00039905908
460	NaN	0.00039905908
461	NaN	0.00038011048
462	NaN	0.00038011048
463	NaN	0.00040468785
464	NaN	0.00040468785
465	NaN	0.00039422355
466	NaN	0.00039422355
467	NaN	0.00039604115
468	NaN	0.00042220064
469	NaN	0.00042220064
470	NaN	0.00061358983
471	NaN	0.00061358983
472	NaN	0.00061388813
473	NaN	0.00061388813
474	NaN	0.00061160717
475	NaN	0.00041809072
476	NaN	0.00041809072
477	NaN	0.00043378518
478	NaN	0.00043378518
479	NaN	0.00042414744
480	NaN	0.00042414744
481	NaN	0.00042247331
482	NaN	0.00042247331
483	NaN	0.00043229886
484	NaN	0.00043229886
485	NaN	0.00043897521
486	NaN	0.00041873823
487	NaN	0.00041873823
488	NaN	0.00043104483
489	NaN	0.00043104483
490	NaN	0.00041850086
491	NaN	0.00041850086
492	NaN	0.00041007948
493	NaN	0.00041007948
494	NaN	0.00042149331
495	NaN	0.00042149331
496	NaN	0.00042511827
497	NaN	0.00042511827
498	NaN	0.00041697376
499	NaN	0.00041697376
500	NaN	0.0004145109
501	NaN	0.0004145109
502	NaN	0.00041162102
503	NaN	0.00041162102
504	NaN	0.00041913206
505	NaN	0.00041913206
506	NaN	0.00040381765
507	NaN	0.00040381765
508	NaN	0.00036582273
509	NaN	0.00036582273
510	NaN	0.00036395341
511	NaN	0.00036991398
512	NaN	0.00036991398
513	NaN	0.00037335978
514	NaN	0.00037335978
515	NaN	0.00036189448
516	NaN	0.00036189448
517	NaN	0.00036105578
518	NaN	0.00035479342
519	NaN	0.00035479342
520	NaN	0.00031068915
521	NaN	0.00031068915
522	NaN	0.00030438908
523	NaN	0.00030438908
524	NaN	0.00029551664
525	NaN	0.0002896239
526	NaN	0.0002896239
527	NaN	0.00029015333
528	NaN	0.00029015333
529	NaN	0.00028869026
530	NaN	0.00028869026
531	NaN	0.00028551972
532	NaN	0.00028799002
533	NaN	0.00028799002
534	NaN	0.00028616633
535	NaN	0.00028616633
536	NaN	0.00027983622
537	NaN	0.00027983622
538	NaN	0.0002801434
539	NaN	0.00027983921
540	NaN	0.00027983921
541	NaN	0.00025978206
542	NaN	0.00025978206
543	NaN	0.00027617837
544	NaN	0.00027617837
545	NaN	0.00027675619
546	NaN	0.00027087531
547	NaN	0.00027087531
548	NaN	0.00027614179
549	NaN	0.00027614179
550	NaN	0.00028568942
551	NaN	0.00028568942
552	NaN	0.00028586402
553	NaN	0.00028292927
554	NaN	0.00028292927
555	NaN	0.00028265762
556	NaN	0.00027441554
557	NaN	0.00027441554
558	NaN	0.00026898666
559	NaN	0.00026898666
560	NaN	0.00025260459
561	NaN	0.00025260459
562	NaN	0.0002445726
563	NaN	0.00024676649
564	NaN	0.00024676649
565	NaN	0.00024569315
566	NaN	0.00025162645
567	NaN	0.00025162645
568	NaN	0.00025453969
569	NaN	0.00025453969
570	NaN	0.00024041466
571	NaN	0.00024041466
572	NaN	0.00024159049
573	NaN	0.00023468399
574	NaN	0.00023468399
575	NaN	0.00023630477
576	NaN	0.00023617202
577	NaN	0.00023617202
578	NaN	0.00023280354
579	NaN	0.00023431714
580	NaN	0.00023431714
581	NaN	0.00023369516
582	NaN	0.00023369516
583	NaN	0.00021885142
584	NaN	0.00023640613
585	NaN	0.00023640613
586	NaN	0.00023757285
587	NaN	0.00023757285
588	NaN	0.00024904457
589	NaN	0.00024904457
590	NaN	0.00025075897
591	NaN	0.00025075897
592	NaN	0.00023995747
593	NaN	0.00023995747
594	NaN	0.00023882617
595	NaN	0.00021911402
596	NaN	0.0002239408
597	NaN	0.0002239408
598	NaN	0.00023398999
599	NaN	0.00023398999
600	NaN	0.00021259678
601	NaN	0.00021259678
602	NaN	0.00020219941
603	NaN	0.00020219941
604	NaN	0.00020113516
605	NaN	0.00020113516
606	NaN	0.00020162555
607	NaN	0.00020162555
608	NaN	0.00020970958
609	NaN	0.00020970958
610	NaN	0.00019377042
611	NaN	0.00019377042
612	NaN	0.00019782737
613	NaN	0.00019782737
614	NaN	0.00018455881
615	NaN	0.00018455881
616	NaN	0.00018327392
617	NaN	0.00018327392
618	NaN	0.00017104675
619	NaN	0.00017104675
620	NaN	0.00017281845
621	NaN	0.00017281845
622	NaN	0.00016521502
623	NaN	0.00016521502
624	NaN	0.00016402182
625	NaN	0.00016402182
626	NaN	0.00016182671
627	NaN	0.0001581639
628	NaN	0.0001581639
629	NaN	0.00016255105
630	NaN	0.0001778328
631	NaN	0.00018294272
632	NaN	0.0001919933
633	NaN	0.0001919933
634	NaN	0.00019932113
635	NaN	0.00024748239
636	NaN	0.00024748239
637	NaN	0.0002450165
638	NaN	0.0002427618
639	NaN	0.00024256977
640	NaN	0.00021988697
641	NaN	0.00021988697
642	NaN	0.00021569639
643	NaN	0.00022406203
644	NaN	0.00022406203
645	NaN	0.00022255407
646	NaN	0.00022761285
647	NaN	0.00022710356
648	NaN	0.00021696309
649	NaN	0.00021696309
650	NaN	0.00022034975
651	NaN	0.00022034975
652	NaN	0.00021937267
653	NaN	0.00021937267
654	NaN	0.00020284872
655	NaN	0.00019836717
656	NaN	0.00020925864
657	NaN	0.00020925864
658	NaN	0.00019434666
659	NaN	0.00019434666
660	NaN	0.00019848148
661	NaN	0.00019648092
662	NaN	0.00019648092
663	NaN	0.00019670479
664	NaN	0.00019662248
665	NaN	0.00019345994
666	NaN	0.00019229122
667	NaN	0.00018110646
668	NaN	0.00018110646
669	NaN	0.00018140128
670	NaN	0.00015422552
671	NaN	0.00015447075
672	NaN	0.00015576467
673	NaN	0.0001549333
674	NaN	0.0001549333
675	NaN	0.0001849683
676	NaN	0.0001849683
677	NaN	0.00018057322
678	NaN	0.00018011381
679	NaN	0.000188242
680	NaN	0.000188242
681	NaN	0.00018820439
682	NaN	0.00018820439
683	NaN	0.00018792759
684	NaN	0.00019045313
685	NaN	0.00019045313
686	NaN	0.00019243148
687	NaN	0.00019243148
688	NaN	0.000190779
689	NaN	0.000190779
690	NaN	0.0001912339
691	NaN	0.0001912339
692	NaN	0.0001977379
693	NaN	0.00017752214
694	NaN	0.00017752214
695	NaN	0.00017799907
696	NaN	0.00017799907
697	NaN	0.00017948837
698	NaN	0.00017948837
699	NaN	0.00018028089
700	NaN	0.00018028089
701	NaN	0.00019448069
702	NaN	0.00019168362
703	NaN	0.00019168362
704	NaN	0.00019186282
705	NaN	0.00019186282
706	NaN	0.00019467392
707	NaN	0.00019467392
708	NaN	0.00019391314
709	NaN	0.00019309121
710	NaN	0.00019958581
711	NaN	0.00019958581
712	NaN	0.00019624538
713	NaN	0.00019624538
714	NaN	0.00020221756
715	NaN	0.00019724023
716	NaN	0.00020184891
717	NaN	0.00020184891
718	NaN	0.0002025044
719	NaN	0.0002025044
720	NaN	0.00019518706
721	NaN	0.00019254213
722	NaN	0.00019254213
723	NaN	0.00019823412
724	NaN	0.00019823412
725	NaN	0.00019297958
726	NaN	0.00019297958
727	NaN	0.00018452869
728	NaN	0.00016685981
729	NaN	0.00017139649
730	NaN	0.00017139649
731	NaN	0.00017061863
732	NaN	0.00017061863
733	NaN	0.00015070945
734	NaN	0.00015070945
735	NaN	0.00015168923
736	NaN	0.00016771907
737	NaN	0.0001693978
738	NaN	0.0001693978
739	NaN	0.00014540621
740	NaN	0.00014540621
741	NaN	0.00016108149
742	NaN	0.00016108149
743	NaN	0.00015676316
744	NaN	0.00013155867
745	NaN	0.00013155867
746	NaN	0.0001296295
747	NaN	0.0001296295
748	NaN	0.00013049837
749	NaN	0.00013306427
750	NaN	0.00013130633
751	NaN	0.00013130633
752	NaN	0.0001242664
753	NaN	0.0001242664
754	NaN	0.00012053236
755	NaN	0.0001107776
756	NaN	0.00010599793
757	NaN	0.00010599793
758	NaN	0.00010394902
759	NaN	0.00010394902
760	NaN	0.00010384633
761	NaN	0.00010384633
762	NaN	0.00010737781
763	NaN	0.00010737781
764	NaN	0.00010262033
765	NaN	9.5535515e-05
766	NaN	9.5456924e-05
767	NaN	9.5456924e-05
768	NaN	9.5305846e-05
769	NaN	9.5305846e-05
770	NaN	9.523904e-05
771	NaN	9.523904e-05
772	NaN	9.6664346e-05
773	NaN	9.6664346e-05
774	NaN	9.0663148e-05
775	NaN	0.00010027059
776	NaN	0.00010027059
777	NaN	0.00010047044
778	NaN	0.00010047044
779	NaN	0.00010394188
780	NaN	0.00010394188
781	NaN	0.00010394981
782	NaN	0.00011031216
783	NaN	0.00011031216
784	NaN	0.00011031933
785	NaN	0.00011031933
786	NaN	0.00010565138
787	NaN	0.00010565138
788	NaN	0.00010505727
789	NaN	0.00010430428
790	NaN	0.00010430428
791	NaN	0.00010475683
792	NaN	0.00010475683
793	NaN	0.00010210179
794	NaN	0.00010210179
795	NaN	0.00010539624
796	NaN	0.00010854537
797	NaN	0.00010854537
798	NaN	0.0001077504
799	NaN	0.0001077504
800	NaN	0.0001166853
801	NaN	0.0001166853
802	NaN	0.00011829664
803	NaN	0.0001164347
804	NaN	0.0001164347
805	NaN	0.00011685368
806	NaN	0.00011685368
807	NaN	0.00011764691
808	NaN	0.00011764691
809	NaN	0.00011818757
810	NaN	0.0001128553
811	NaN	0.0001128553
812	NaN	0.00011252949
813	NaN	0.00011252949
814	NaN	0.00012308766
815	NaN	0.00012308766
816	NaN	0.00013157278
817	NaN	0.0001287044
818	NaN	0.0001287044
819	NaN	0.00013331931
820	NaN	0.00012391404
821	NaN	0.00013242451
822	NaN	0.00014286472
823	NaN	0.00014286472
824	NaN	0.00014878368
825	NaN	0.0001410714
826	NaN	0.00014790958
827	NaN	0.00015015704
828	NaN	0.00015015704
829	NaN	0.00015188064
830	NaN	0.00014115186
831	NaN	0.00013751429
832	NaN	0.00012567439
833	NaN	0.00012567439
834	NaN	0.00012911689
835	NaN	0.00012966309
836	NaN	0.00011917119
837	NaN	0.00012034605
838	NaN	0.00012034605
839	NaN	0.00012156538
840	NaN	0.00011085456
841	NaN	0.00011046056
842	NaN	0.00011564617
843	NaN	0.00011564617
844	NaN	0.00011641075
845	NaN	0.00011641075
846	NaN	0.00011943128
847	NaN	0.00011943128
848	NaN	0.00011991089
849	NaN	0.00011991089
850	NaN	0.00011202888
851	NaN	0.00011202888
852	NaN	0.00012198644
853	NaN	0.00012256295
854	NaN	0.00012256295
855	NaN	0.00011880211
856	NaN	0.00011880211
857	NaN	0.00011772825
858	NaN	0.00011772825
859	NaN	0.00012394234
860	NaN	0.00011983959
861	NaN	0.00011983959
862	NaN	0.00010432585
863	NaN	0.00010432585
864	NaN	9.4334681e-05
865	NaN	9.4367435e-05
866	NaN	9.4367435e-05
867	NaN	9.4651782e-05
868	NaN	9.4651782e-05
869	NaN	7.3077828e-05
870	NaN	7.3077828e-05
871	NaN	7.2829568e-05
872	NaN	7.2982686e-05
873	NaN	7.2982686e-05
874	NaN	7.3108697e-05
875	NaN	7.3108697e-05
876	NaN	7.3947901e-05
877	NaN	7.4415389e-05
878	NaN	7.4415389e-05
879	NaN	7.4466895e-05
880	NaN	6.7558885e-05
881	NaN	6.7558885e-05
882	NaN	7.573135e-05
883	NaN	7.573135e-05
884	NaN	7.4872025e-05
885	NaN	7.4872025e-05
886	NaN	7.5977106e-05
887	NaN	7.573874e-05
888	NaN	7.573874e-05
889	NaN	7.5869377e-05
890	NaN	7.5095984e-05
891	NaN	7.5095984e-05
892	NaN	8.2743975e-05
893	NaN	8.2743975e-05
894	NaN	8.4221917e-05
895	NaN	8.4221917e-05
896	NaN	8.4162313e-05
897	NaN	8.4595063e-05
898	NaN	8.4595063e-05
899	NaN	8.4791418e-05
900	NaN	7.8716719e-05
901	NaN	7.8529914e-05
902	NaN	7.8529914e-05
903	NaN	7.8909525e-05
904	NaN	7.4640326e-05
905	NaN	6.9567893e-05
906	NaN	6.9401572e-05
907	NaN	6.9401572e-05
908	NaN	6.7397874e-05
909	NaN	6.8839386e-05
910	NaN	7.9102098e-05
911	NaN	7.9702114e-05
912	NaN	7.9702114e-05
913	NaN	8.6938479e-05
914	NaN	7.8718648e-05
915	NaN	8.0398188e-05
916	NaN	8.1101589e-05
917	NaN	8.1101589e-05
918	NaN	8.2460422e-05
919	NaN	8.0024934e-05
920	NaN	7.4625291e-05
921	NaN	7.420137e-05
922	NaN	7.420137e-05
923	NaN	0.00010668572
924	NaN	0.00011189082
925	NaN	0.00011168576
926	NaN	0.00011168576
927	NaN	0.0001130342
928	NaN	0.0001130342
929	NaN	0.00011431672
930	NaN	0.00011431672
931	NaN	0.00013210392
932	NaN	0.00013272245
933	NaN	0.00013272245
934	NaN	0.00013390667
935	NaN	0.00013390667
936	NaN	0.00013590135
937	NaN	0.0001354202
938	NaN	0.00013565767
939	NaN	0.00013565767
940	NaN	0.00013831867
941	NaN	0.00013831867
942	NaN	0.00013823159
943	NaN	0.00013823159
944	NaN	0.00011222346
945	NaN	0.00011222346
946	NaN	0.00010947802
947	NaN	0.00010952833
948	NaN	0.00010959184
949	NaN	0.0001097018
950	NaN	0.00010919667
951	NaN	0.00010927884
952	NaN	0.00011000902
953	NaN	0.00011000902
954	NaN	0.00010683731
955	NaN	0.00010683731
956	NaN	9.8297659e-05
957	NaN	9.8297659e-05
958	NaN	9.8459456e-05
959	NaN	9.8471023e-05
960	NaN	9.8587622e-05
961	NaN	9.8552313e-05
962	NaN	9.852119e-05
963	NaN	9.9145683e-05
964	NaN	9.8405223e-05
965	NaN	0.00010004087
966	NaN	0.00010004087
967	NaN	0.00010002363
968	NaN	0.00010002363
969	NaN	8.9638394e-05
970	NaN	8.9615347e-05
971	NaN	8.947992e-05
972	NaN	8.9453744e-05
973	NaN	8.9283458e-05
974	NaN	8.9261694e-05
975	NaN	8.9235287e-05
976	NaN	8.9235287e-05
977	NaN	8.8172272e-05
978	NaN	8.8172272e-05
979	NaN	8.8645299e-05
980	NaN	9.046624e-05
981	NaN	9.0475969e-05
982	NaN	8.6145781e-05
983	NaN	8.6367281e-05
984	NaN	8.6367281e-05
985	NaN	8.2614463e-05
986	NaN	8.2614463e-05
987	NaN	8.1413239e-05
988	NaN	8.2972816e-05
989	NaN	8.2980571e-05
990	NaN	8.3018262e-05
991	NaN	8.3210787e-05
992	NaN	8.3210787e-05
993	NaN	8.7104328e-05
994	NaN	8.7104328e-05
995	NaN	8.9553195e-05
996	NaN	7.6020333e-05
997	NaN	7.6023301e-05
998	NaN	7.3694087e-05
999	NaN	7.3304476e-05
1000	NaN	7.785006e-05
1001	NaN	7.7853251e-05
1002	NaN	8.350101e-05
1003	NaN	6.6367503e-05
1004	NaN	6.8141087e-05
1005	NaN	6.8142272e-05
1006	NaN	7.0914047e-05
1007	NaN	6.774458e-05
1008	NaN	5.9588535e-05
1009	NaN	5.9584038e-05
1010	NaN	5.9587405e-05
1011	NaN	5.5272632e-05
1012	NaN	5.5272632e-05
1013	NaN	5.4336247e-05
1014	NaN	5.4336247e-05
1015	NaN	6.1980018e-05
1016	NaN	6.1979889e-05
1017	NaN	6.1980972e-05
1018	NaN	6.2978354e-05
1019	NaN	6.2978354e-05
1020	NaN	6.3048396e-05
1021	NaN	6.3048751e-05
1022	NaN	6.3047609e-05
1023	NaN	6.305003e-05
1024	NaN	6.3927739e-05
1025	NaN	6.3927739e-05
1026	NaN	6.3109562e-05
1027	NaN	6.3109562e-05
1028	NaN	6.3379432e-05
1029	NaN	6.3379432e-05
1030	NaN	6.358224e-05
1031	NaN	6.3584274e-05
1032	NaN	6.3582944e-05
1033	NaN	6.3584304e-05
1034	NaN	6.3583558e-05
1035	NaN	6.3584466e-05
1036	NaN	6.3589661e-05
1037	NaN	6.5860293e-05
1038	NaN	6.5860293e-05
1039	NaN	7.3367665e-05
1040	NaN	7.3364995e-05
1041	NaN	7.3329229e-05
1042	NaN	7.3248977e-05
1043	NaN	7.2981884e-05
1044	NaN	7.2105038e-05
1045	NaN	7.2098311e-05
1046	NaN	7.2087068e-05
1047	NaN	7.2062769e-05
1048	NaN	7.1951785e-05
1049	NaN	7.1511216e-05
1050	NaN	7.1029278e-05
1051	NaN	7.1097899e-05
1052	NaN	7.2427171e-05
1053	NaN	7.8765759e-05
1054	NaN	7.8764543e-05
1055	NaN	7.8765133e-05
1056	NaN	7.8763856e-05
1057	NaN	7.8763454e-05
1058	NaN	7.8764034e-05
1059	NaN	7.8763403e-05
1060	NaN	7.876315e-05
1061	NaN	7.8761457e-05
1062	NaN	7.8762086e-05
1063	NaN	7.8765146e-05
1064	NaN	7.8770138e-05
1065	NaN	7.8789628e-05
1066	NaN	8.1909387e-05
1067	NaN	8.1909709e-05
1068	NaN	8.1909314e-05
1069	NaN	8.1909494e-05
1070	NaN	8.1909406e-05
1071	NaN	8.1909406e-05
1072	NaN	8.1910093e-05
1073	NaN	8.1911266e-05
1074	NaN	8.1877629e-05
1075	NaN	8.1895803e-05
1076	NaN	8.1913281e-05
1077	NaN	7.9400143e-05
1078	NaN	8.0978401e-05
1079	NaN	8.0979486e-05
1080	NaN	8.0979514e-05
1081	NaN	8.097949e-05
1082	NaN	8.0979511e-05
1083	NaN	8.0981182e-05
1084	NaN	8.0986774e-05
1085	NaN	7.402122e-05
1086	NaN	7.4308323e-05
1087	NaN	7.4319793e-05
1088	NaN	7.7410734e-05
1089	NaN	7.0756255e-05
1090	NaN	7.0756241e-05
1091	NaN	7.0756259e-05
1092	NaN	7.0758264e-05
1093	NaN	7.0758275e-05
1094	NaN	7.0758267e-05
1095	NaN	7.0758278e-05
1096	NaN	7.0758331e-05
1097	NaN	7.0766502e-05
1098	NaN	7.1064267e-05
1099	NaN	7.1064267e-05
1100	NaN	7.1460367e-05
1101	NaN	7.2474774e-05
1102	NaN	7.2474774e-05
1103	NaN	7.6032294e-05
1104	NaN	7.6032285e-05
1105	NaN	7.6032282e-05
1106	NaN	7.6032291e-05
1107	NaN	7.6032284e-05
1108	NaN	7.6032309e-05
1109	NaN	7.6206234e-05
1110	NaN	7.6206234e-05
1111	NaN	7.6431386e-05
1112	NaN	7.4955669e-05
1113	NaN	7.4955669e-05
1114	NaN	6.7579242e-05
1115	NaN	6.7579241e-05
1116	NaN	6.7579291e-05
1117	NaN	6.7579272e-05
1118	NaN	6.7579268e-05
1119	NaN	6.5879756e-05
1120	NaN	6.599507e-05
1121	NaN	6.5822792e-05
1122	NaN	6.5822792e-05
1123	NaN	7.0410747e-05
1124	NaN	7.0410747e-05
1125	NaN	7.0002798e-05
1126	NaN	7.0002801e-05
1127	NaN	7.0002799e-05
1128	NaN	6.9371569e-05
1129	NaN	6.9371573e-05
1130	NaN	6.9371231e-05
1131	NaN	6.9396303e-05
1132	NaN	6.9393833e-05
1133	NaN	6.9466297e-05
1134	NaN	6.9466297e-05
1135	NaN	6.6052886e-05
1136	NaN	5.8733195e-05
1137	NaN	6.2197466e-05
1138	NaN	6.2197465e-05
1139	NaN	6.2197469e-05
1140	NaN	6.199017e-05
1141	NaN	6.1990417e-05
1142	NaN	6.1990832e-05
1143	NaN	6.1991274e-05
1144	NaN	6.1991274e-05
1145	NaN	6.2272858e-05
1146	NaN	6.2272858e-05
1147	NaN	6.2181935e-05
1148	NaN	6.2182183e-05
1149	NaN	6.2182599e-05
1150	NaN	6.2197331e-05
1151	NaN	6.2197331e-05
1152	NaN	6.2479157e-05
1153	NaN	6.2479235e-05
1154	NaN	6.2479691e-05
1155	NaN	6.2963779e-05
1156	NaN	6.4571707e-05
1157	NaN	6.4571707e-05
1158	NaN	7.4254667e-05
1159	NaN	7.4235172e-05
1160	NaN	7.4245201e-05
1161	NaN	7.4102098e-05
1162	NaN	7.4349236e-05
1163	NaN	7.4349236e-05
1164	NaN	8.1644336e-05
1165	NaN	8.117691e-05
1166	NaN	8.1163212e-05
1167	NaN	8.0814845e-05
1168	NaN	8.1775556e-05
1169	NaN	8.1774505e-05
1170	NaN	8.1776014e-05
1171	NaN	8.2766856e-05
1172	NaN	7.9712786e-05
1173	NaN	7.9712639e-05
1174	NaN	7.9712882e-05
1175	NaN	7.9637567e-05
1176	NaN	8.0488958e-05
1177	NaN	8.0488237e-05
1178	NaN	8.0488818e-05
1179	NaN	8.0485107e-05
1180	NaN	8.048024e-05
1181	NaN	8.0580587e-05
1182	NaN	8.0492765e-05
1183	NaN	8.0492765e-05
1184	NaN	7.628728e-05
1185	NaN	6.5225216e-05
1186	NaN	6.5226805e-05
1187	NaN	6.5228487e-05
1188	NaN	6.5244623e-05
1189	NaN	6.5244044e-05
1190	NaN	6.5244596e-05
1191	NaN	6.5245199e-05
1192	NaN	6.5480201e-05
1193	NaN	6.6425006e-05
1194	NaN	6.6425006e-05
1195	NaN	6.7113603e-05
1196	NaN	6.7113854e-05
1197	NaN	6.711395e-05
1198	NaN	6.7102752e-05
1199	NaN	6.7339587e-05
1200	NaN	6.6741074e-05
1201	NaN	6.6740997e-05
1202	NaN	6.6741018e-05
1203	NaN	6.6741028e-05
1204	NaN	6.6741153e-05
1205	NaN	6.6807407e-05
1206	NaN	6.2979716e-05
1207	NaN	6.2979731e-05
1208	NaN	6.2979735e-05
1209	NaN	6.2979763e-05
1210	NaN	6.2979861e-05
1211	NaN	6.3040319e-05
1212	NaN	6.3364886e-05
1213	NaN	6.3364887e-05
1214	NaN	6.3364886e-05
1215	NaN	6.336489e-05
1216	NaN	6.3364896e-05
1217	NaN	6.3364911e-05
1218	NaN	6.3364939e-05
1219	NaN	6.3365005e-05
1220	NaN	6.3365005e-05
1221	NaN	5.461814e-05
1222	NaN	5.4618138e-05
1223	NaN	5.4618142e-05
1224	NaN	5.4618142e-05
1225	NaN	5.4618137e-05
1226	NaN	5.4618139e-05
1227	NaN	5.4618137e-05
1228	NaN	5.4618141e-05
1229	NaN	5.461814e-05
1230	NaN	5.4618149e-05
1231	NaN	5.4619222e-05
1232	NaN	5.4849784e-05
1233	NaN	5.4849784e-05
1234	NaN	5.4674463e-05
1235	NaN	5.4674462e-05
1236	NaN	5.4674462e-05
1237	NaN	5.4674463e-05
1238	NaN	5.4674439e-05
1239	NaN	5.4674437e-05
1240	NaN	5.4674454e-05
1241	NaN	5.4516746e-05
1242	NaN	5.4516746e-05
1243	NaN	5.4652535e-05
1244	NaN	5.4448197e-05
1245	NaN	5.4387634e-05
1246	NaN	5.4297316e-05
1247	NaN	5.4297314e-05
1248	NaN	5.4297312e-05
1249	NaN	5.4297311e-05
1250	NaN	5.4297359e-05
1251	NaN	5.4297359e-05
1252	NaN	5.4321229e-05
1253	NaN	5.4321229e-05
1254	NaN	5.4383233e-05
1255	NaN	5.4383233e-05
1256	NaN	5.6264156e-05
1257	NaN	5.5674974e-05
1258	NaN	5.5674969e-05
1259	NaN	5.5675013e-05
1260	NaN	5.5675013e-05
1261	NaN	5.5698263e-05
1262	NaN	5.5698263e-05
1263	NaN	5.5758759e-05
1264	NaN	5.5758759e-05
1265	NaN	5.9171139e-05
1266	NaN	6.4734899e-05
1267	NaN	6.4734899e-05
1268	NaN	6.4734956e-05
1269	NaN	6.4734956e-05
1270	NaN	6.4765103e-05
1271	NaN	6.4765103e-05
1272	NaN	6.3229393e-05
1273	NaN	6.323107e-05
1274	NaN	6.3263821e-05
1275	NaN	6.3263821e-05
1276	NaN	6.3614222e-05
1277	NaN	6.3614222e-05
1278	NaN	6.4887244e-05
1279	NaN	6.4773614e-05
1280	NaN	6.004165e-05
1281	NaN	6.004165e-05
1282	NaN	6.0689339e-05
1283	NaN	6.0690952e-05
1284	NaN	6.0722443e-05
1285	NaN	6.072258e-05
1286	NaN	6.072258e-05
1287	NaN	6.136963e-05
1288	NaN	6.136963e-05
1289	NaN	6.1315634e-05
1290	NaN	6.1312449e-05
1291	NaN	6.1312449e-05
1292	NaN	6.1943076e-05
1293	NaN	6.1943076e-05
1294	NaN	6.162218e-05
1295	NaN	6.1603384e-05
1296	NaN	6.1603384e-05
1297	NaN	6.0176861e-05
1298	NaN	6.0176861e-05
1299	NaN	5.9163108e-05
1300	NaN	5.9163234e-05
1301	NaN	5.9163234e-05
1302	NaN	5.9480347e-05
1303	NaN	5.9480347e-05
1304	NaN	6.2511826e-05
1305	NaN	6.2507445e-05
1306	NaN	6.2507445e-05
1307	NaN	6.2879743e-05
1308	NaN	6.2879743e-05
1309	NaN	6.3230763e-05
1310	NaN	6.3230926e-05
1311	NaN	6.3230926e-05
1312	NaN	6.2629502e-05
1313	NaN	6.2629502e-05
1314	NaN	6.517685e-05
1315	NaN	6.5170078e-05
1316	NaN	6.5170078e-05
1317	NaN	6.4468743e-05
1318	NaN	6.4468743e-05
1319	NaN	6.4514115e-05
1320	NaN	6.4499071e-05
1321	NaN	6.4499162e-05
1322	NaN	6.4299281e-05
1323	NaN	6.4000304e-05
1324	NaN	6.3935761e-05
1325	NaN	6.3935761e-05
1326	NaN	6.4219432e-05
1327	NaN	6.5224796e-05
1328	NaN	6.9170406e-05
1329	NaN	6.9148242e-05
1330	NaN	6.9010768e-05
1331	NaN	6.8715237e-05
1332	NaN	6.8708913e-05
1333	NaN	6.865936e-05
1334	NaN	6.8489768e-05
1335	NaN	6.8489768e-05
1336	NaN	6.7770387e-05
1337	NaN	6.6581022e-05
1338	NaN	6.6581022e-05
1339	NaN	5.7745185e-05
1340	NaN	5.7745185e-05
1341	NaN	7.0035522e-05
1342	NaN	6.8051493e-05
1343	NaN	5.6747173e-05
1344	NaN	5.6709216e-05
1345	NaN	5.6689557e-05
1346	NaN	5.6689557e-05
1347	NaN	5.6149176e-05
1348	NaN	5.6149176e-05
1349	NaN	5.0829484e-05
1350	NaN	5.0814326e-05
1351	NaN	5.0814326e-05
1352	NaN	5.1027815e-05
1353	NaN	5.1027815e-05
1354	NaN	5.127176e-05
1355	NaN	5.1200342e-05
1356	NaN	5.1200342e-05
1357	NaN	5.077528e-05
1358	NaN	5.077528e-05
1359	NaN	4.769438e-05
1360	NaN	4.7688526e-05
1361	NaN	4.7688526e-05
1362	NaN	4.7560059e-05
1363	NaN	4.7560059e-05
1364	NaN	4.738903e-05
1365	NaN	4.7393624e-05
1366	NaN	4.7393624e-05
1367	NaN	4.7531425e-05
1368	NaN	4.7531425e-05
1369	NaN	5.0195684e-05
1370	NaN	5.0208278e-05
1371	NaN	5.0208278e-05
1372	NaN	5.056034e-05
1373	NaN	5.056034e-05
1374	NaN	4.9022983e-05
1375	NaN	4.9036975e-05
1376	NaN	4.9036975e-05
1377	NaN	4.9080629e-05
1378	NaN	4.9080629e-05
1379	NaN	5.4068029e-05
1380	NaN	5.4087808e-05
1381	NaN	5.4087808e-05
1382	NaN	5.3704165e-05
1383	NaN	5.3704165e-05
1384	NaN	5.5981079e-05
1385	NaN	5.5981079e-05
1386	NaN	4.0232632e-05
1387	NaN	4.9622558e-05
1388	NaN	4.9622558e-05
1389	NaN	4.9724259e-05
1390	NaN	4.9724259e-05
1391	NaN	5.8431696e-05
1392	NaN	5.8431696e-05
1393	NaN	4.177103e-05
1394	NaN	3.0250971e-05
1395	NaN	3.0250971e-05
1396	NaN	3.0380067e-05
1397	NaN	3.0380067e-05
1398	NaN	3.2225261e-05
1399	NaN	3.2225261e-05
1400	NaN	2.249541e-05
1401	NaN	2.0986164e-05
1402	NaN	2.0986164e-05
1403	NaN	2.1034586e-05
1404	NaN	2.1034586e-05
1405	NaN	2.0130014e-05
1406	NaN	2.0130014e-05
1407	NaN	2.072692e-05
1408	NaN	2.0400249e-05
1409	NaN	2.0400249e-05
1410	NaN	2.0489937e-05
1411	NaN	2.0489937e-05
1412	NaN	1.8691054e-05
1413	NaN	1.8691054e-05
1414	NaN	1.8878106e-05
1415	NaN	1.7561587e-05
1416	NaN	1.7561587e-05
1417	NaN	1.7693643e-05
1418	NaN	1.7693643e-05
1419	NaN	1.832866e-05
1420	NaN	1.832866e-05
1421	NaN	1.8768521e-05
1422	NaN	2.0218401e-05
1423	NaN	2.0218401e-05
1424	NaN	1.9817027e-05
1425	NaN	1.9817027e-05
1426	NaN	2.2366865e-05
1427	NaN	2.2366865e-05
1428	NaN	2.7539763e-05
1429	NaN	2.7539763e-05
1430	NaN	2.6922791e-05
1431	NaN	4.4232153e-05
1432	NaN	4.4232153e-05
1433	NaN	4.4880049e-05
1434	NaN	4.4880049e-05
1435	NaN	4.5215525e-05
1436	NaN	4.5215525e-05
1437	NaN	4.1265785e-05
1438	NaN	4.1265785e-05
1439	NaN	4.2057783e-05
1440	NaN	4.1784268e-05
1441	NaN	4.1784268e-05
1442	NaN	4.1791476e-05
1443	NaN	4.1791476e-05
1444	NaN	4.1274829e-05
1445	NaN	4.1274829e-05
1446	NaN	1.9748289e-05
1447	NaN	1.9748289e-05
1448	NaN	1.982019e-05
1449	NaN	1.982019e-05
1450	NaN	1.9624186e-05
1451	NaN	1.9624186e-05
1452	NaN	1.9475118e-05
1453	NaN	1.9475118e-05
1454	NaN	1.970529e-05
1455	NaN	1.970529e-05
1456	NaN	1.8400139e-05
1457	NaN	1.8400139e-05
1458	NaN	1.7953512e-05
1459	NaN	1.7953512e-05
1460	NaN	1.7859851e-05
1461	NaN	1.7859851e-05
1462	NaN	1.5355598e-05
1463	NaN	1.5355598e-05
1464	NaN	1.5696347e-05
1465	NaN	1.5696347e-05
1466	NaN	1.5589982e-05
1467	NaN	1.5589982e-05
1468	NaN	1.5454214e-05
1469	NaN	1.5454214e-05
1470	NaN	1.543781e-05
1471	NaN	1.543781e-05
1472	NaN	1.5005993e-05
1473	NaN	1.5005993e-05
1474	NaN	1.3636098e-05
1475	NaN	1.3636098e-05
1476	NaN	1.3129046e-05
1477	NaN	1.3129046e-05
1478	NaN	1.4447702e-05
1479	NaN	1.4447702e-05
1480	NaN	1.434445e-05
1481	NaN	1.434445e-05
1482	NaN	1.4254204e-05
1483	NaN	1.4254204e-05
1484	NaN	1.4091169e-05
1485	NaN	1.4091169e-05
1486	NaN	1.7787858e-05
1487	NaN	1.7787858e-05
1488	NaN	1.7797727e-05
1489	NaN	1.7797727e-05
1490	NaN	1.7930352e-05
1491	NaN	1.7930352e-05
1492	NaN	1.6908123e-05
1493	NaN	1.6908123e-05
1494	NaN	1.5873603e-05
1495	NaN	1.5873603e-05
1496	NaN	1.5876532e-05
1497	NaN	1.5876532e-05
1498	NaN	1.5606895e-05
1499	NaN	1.5606895e-05
1500	NaN	1.5548833e-05
1501	NaN	1.5548833e-05
1502	NaN	1.5997477e-05
1503	NaN	1.5997477e-05
1504	NaN	1.5687862e-05
1505	NaN	1.5687862e-05
1506	NaN	1.5371159e-05
1507	NaN	1.5371159e-05
1508	NaN	2.0112999e-05
1509	NaN	2.0112999e-05
1510	NaN	2.022034e-05
1511	NaN	2.022034e-05
1512	NaN	2.0127793e-05
1513	NaN	2.0127793e-05
1514	NaN	1.6285209e-05
1515	NaN	1.6285209e-05
1516	NaN	1.6214e-05
1517	NaN	1.6214e-05
1518	NaN	1.595195e-05
1519	NaN	1.595195e-05
1520	NaN	1.5952203e-05
1521	NaN	1.5952203e-05
1522	NaN	1.5811153e-05
1523	NaN	1.5811153e-05
1524	NaN	1.5804056e-05
1525	NaN	1.5804056e-05
1526	NaN	1.5361543e-05
1527	NaN	1.5361543e-05
1528	NaN	1.1521643e-05
1529	NaN	1.1521643e-05
1530	NaN	1.0254505e-05
1531	NaN	1.0254505e-05
1532	NaN	1.0254674e-05
1533	NaN	1.0254674e-05
1534	NaN	1.0236965e-05
1535	NaN	1.0236965e-05
1536	NaN	7.643527e-06
1537	NaN	7.643527e-06
1538	NaN	8.2270333e-06
1539	NaN	8.2270333e-06
1540	NaN	8.241026e-06
1541	NaN	8.241026e-06
1542	NaN	8.3174488e-06
1543	NaN	8.3174488e-06
1544	NaN	8.3989808e-06
1545	NaN	8.3989808e-06
1546	NaN	8.3300009e-06
1547	NaN	8.3300009e-06
1548	NaN	9.2883825e-06
1549	NaN	9.2883825e-06
1550	NaN	9.2011653e-06
1551	NaN	9.2011653e-06
1552	NaN	9.0740629e-06
1553	NaN	9.0740629e-06
1554	NaN	9.0767281e-06
1555	NaN	9.0767281e-06
1556	NaN	8.9972065e-06
1557	NaN	8.9972065e-06
1558	NaN	9.0732904e-06
1559	NaN	9.0732904e-06
1560	NaN	8.7598748e-06
1561	NaN	8.7598748e-06
1562	NaN	8.7089683e-06
1563	NaN	8.7089683e-06
1564	NaN	8.5454094e-06
1565	NaN	8.5454094e-06
1566	NaN	8.5411247e-06
1567	NaN	8.5411247e-06
1568	NaN	8.7989619e-06
1569	NaN	8.7989619e-06
1570	NaN	8.902678e-06
1571	NaN	8.902678e-06
1572	NaN	9.0849188e-06
1573	NaN	9.0849188e-06
1574	NaN	9.148042e-06
1575	NaN	9.148042e-06
1576	NaN	8.8629513e-06
1577	NaN	8.8629513e-06
1578	NaN	5.7092894e-06
1579	NaN	5.7092894e-06
1580	NaN	7.6383077e-06
1581	NaN	7.6383077e-06
1582	NaN	5.6499815e-06
1583	NaN	5.6499815e-06
1584	NaN	6.7790974e-06
1585	NaN	6.7790974e-06
1586	NaN	6.8638348e-06
1587	NaN	6.9901626e-06
1588	NaN	6.9901626e-06
1589	NaN	6.6733052e-06
1590	NaN	7.3704882e-06
1591	NaN	7.3704882e-06
1592	NaN	7.2898897e-06
1593	NaN	7.2898897e-06
1594	NaN	7.3824159e-06
1595	NaN	7.3824159e-06
1596	NaN	7.27265e-06
1597	NaN	7.27265e-06
1598	NaN	5.7779231e-06
1599	NaN	5.7779231e-06
1600	NaN	5.7314527e-06
1601	NaN	5.7314527e-06
1602	NaN	5.7830331e-06
1603	NaN	5.7830331e-06
1604	NaN	5.6459913e-06
1605	NaN	5.6459913e-06
1606	NaN	5.3513679e-06
1607	NaN	5.3513679e-06
1608	NaN	5.1479517e-06
1609	NaN	5.1479517e-06
1610	NaN	4.4332134e-06
1611	NaN	4.4332134e-06
1612	NaN	4.3125595e-06
1613	NaN	4.3125595e-06
1614	NaN	4.3134305e-06
1615	NaN	4.4032469e-06
1616	NaN	4.3755248e-06
1617	NaN	4.3755248e-06
1618	NaN	5.1251128e-06
1619	NaN	5.1251128e-06
1620	NaN	5.0396764e-06
1621	NaN	5.0396764e-06
1622	NaN	5.0135661e-06
1623	NaN	5.0135661e-06
1624	NaN	5.0024151e-06
1625	NaN	5.0024151e-06
1626	NaN	3.320416e-06
1627	NaN	3.3933544e-06
1628	NaN	3.3933544e-06
1629	NaN	3.3127684e-06
1630	NaN	3.3127684e-06
1631	NaN	3.3117971e-06
1632	NaN	3.3117971e-06
1633	NaN	3.2721162e-06
1634	NaN	3.4218932e-06
1635	NaN	3.4218932e-06
1636	NaN	3.3773904e-06
1637	NaN	3.3773904e-06
1638	NaN	3.3773525e-06
1639	NaN	3.3773525e-06
1640	NaN	3.5314498e-06
1641	NaN	3.5702968e-06
1642	NaN	3.5702968e-06
1643	NaN	3.6188261e-06
1644	NaN	3.6188261e-06
1645	NaN	3.6157952e-06
1646	NaN	3.6157952e-06
1647	NaN	3.8409067e-06
1648	NaN	4.0117663e-06
1649	NaN	4.0117663e-06
1650	NaN	3.9860778e-06
1651	NaN	3.9860778e-06
1652	NaN	3.9920156e-06
1653	NaN	3.9920156e-06
1654	NaN	2.8605573e-06
1655	NaN	2.8588191e-06
1656	NaN	2.8588191e-06
1657	NaN	2.8125871e-06
1658	NaN	2.8125871e-06
1659	NaN	2.813807e-06
1660	NaN	2.813807e-06
1661	NaN	4.0583894e-06
1662	NaN	3.3329256e-06
1663	NaN	3.3329256e-06
1664	NaN	3.2879981e-06
1665	NaN	3.2879981e-06
1666	NaN	3.2846958e-06
1667	NaN	3.2846958e-06
1668	NaN	3.4241673e-06
1669	NaN	3.4241673e-06
1670	NaN	3.3934821e-06
1671	NaN	3.3934821e-06
1672	NaN	3.4464366e-06
1673	NaN	3.4524265e-06
1674	NaN	3.4524265e-06
1675	NaN	3.3848312e-06
1676	NaN	3.3848312e-06
1677	NaN	3.2782451e-06
1678	NaN	3.0955794e-06
1679	NaN	3.0955794e-06
1680	NaN	3.0426289e-06
1681	NaN	3.0426289e-06
1682	NaN	3.0231565e-06
1683	NaN	3.0231565e-06
1684	NaN	3.0829335e-06
1685	NaN	3.0829335e-06
1686	NaN	3.1172456e-06
1687	NaN	3.1172456e-06
1688	NaN	3.2497959e-06
1689	NaN	3.2497959e-06
1690	NaN	3.5814488e-06
1691	NaN	3.5814488e-06
1692	NaN	3.4586742e-06
1693	NaN	3.4586742e-06
1694	NaN	3.4369777e-06
1695	NaN	3.4369777e-06
1696	NaN	3.299027e-06
1697	NaN	3.299027e-06
1698	NaN	3.2522628e-06
1699	NaN	3.2522628e-06
1700	NaN	3.4105842e-06
1701	NaN	3.4105842e-06
1702	NaN	3.1594336e-06
1703	NaN	3.1594336e-06
1704	NaN	3.1677622e-06
1705	NaN	3.1677622e-06
1706	NaN	3.1631324e-06
1707	NaN	3.1631324e-06
1708	NaN	3.4042445e-06
1709	NaN	3.4042445e-06
1710	NaN	3.395918e-06
1711	NaN	3.395918e-06
1712	NaN	3.3751801e-06
1713	NaN	3.3751801e-06
1714	NaN	3.4928975e-06
1715	NaN	3.4928975e-06
1716	NaN	3.4928813e-06
1717	NaN	3.4928813e-06
1718	NaN	3.6257322e-06
1719	NaN	3.6257322e-06
1720	NaN	3.460011e-06
1721	NaN	3.460011e-06
1722	NaN	3.6737992e-06
1723	NaN	3.6737992e-06
1724	NaN	3.7765729e-06
1725	NaN	3.7765729e-06
1726	NaN	5.7616003e-06
1727	NaN	5.7616003e-06
1728	NaN	5.866775e-06
1729	NaN	5.866775e-06
1730	NaN	5.6142945e-06
1731	NaN	5.6142945e-06
1732	NaN	5.6233748e-06
1733	NaN	5.6233748e-06
1734	NaN	5.7394861e-06
1735	NaN	5.7394861e-06
1736	NaN	5.7008249e-06
1737	NaN	5.7008249e-06
1738	NaN	5.672963e-06
1739	NaN	5.672963e-06
1740	NaN	3.187783e-06
1741	NaN	3.187783e-06
1742	NaN	3.1623727e-06
1743	NaN	3.1623727e-06
1744	NaN	3.0217572e-06
1745	NaN	3.0217572e-06
1746	NaN	2.1357694e-06
1747	NaN	2.1357694e-06
1748	NaN	2.2102826e-06
1749	NaN	2.2102826e-06
1750	NaN	2.1556757e-06
1751	NaN	2.1556757e-06
1752	NaN	2.4803307e-06
1753	NaN	2.4803307e-06
1754	NaN	2.5547774e-06
1755	NaN	2.5547774e-06
1756	NaN	2.6683261e-06
1757	NaN	2.6683261e-06
1758	NaN	2.4901381e-06
1759	NaN	2.4901381e-06
1760	NaN	2.3699414e-06
1761	NaN	2.3699414e-06
1762	NaN	2.3541757e-06
1763	NaN	2.3541757e-06
1764	NaN	2.2901616e-06
1765	NaN	2.2901616e-06
1766	NaN	2.218396e-06
1767	NaN	2.218396e-06
1768	NaN	2.1202134e-06
1769	NaN	2.1202134e-06
1770	NaN	2.1023452e-06
1771	NaN	2.1023452e-06
1772	NaN	2.0082476e-06
1773	NaN	2.0082476e-06
1774	NaN	2.0131124e-06
1775	NaN	2.0131124e-06
1776	NaN	1.8444514e-06
1777	NaN	1.8444514e-06
1778	NaN	1.8454624e-06
1779	NaN	1.8454624e-06
1780	NaN	1.7167419e-06
1781	NaN	1.7167419e-06
1782	NaN	1.7243834e-06
1783	NaN	1.7243834e-06
1784	NaN	1.6968685e-06
1785	NaN	1.6968685e-06
1786	NaN	1.6354741e-06
1787	NaN	1.6354741e-06
1788	NaN	1.6214215e-06
1789	NaN	1.6214215e-06
1790	NaN	1.6170891e-06
1791	NaN	1.6170891e-06
1792	NaN	1.6381735e-06
1793	NaN	1.6381735e-06
1794	NaN	1.6389478e-06
1795	NaN	1.6389478e-06
1796	NaN	1.6624744e-06
1797	NaN	1.6624744e-06
1798	NaN	1.6362149e-06
1799	NaN	1.6362149e-06
1800	NaN	1.6354094e-06
1801	NaN	1.6354094e-06
1802	NaN	1.7659597e-06
1803	NaN	1.7659597e-06
1804	NaN	1.7722418e-06
1805	NaN	1.7722418e-06
1806	NaN	1.7891174e-06
1807	NaN	1.7891174e-06
1808	NaN	1.7397833e-06
1809	NaN	1.7397833e-06
1810	NaN	1.7418517e-06
1811	NaN	1.7418517e-06
1812	NaN	1.7194063e-06
1813	NaN	1.7194063e-06
1814	NaN	1.628952e-06
1815	NaN	1.628952e-06
1816	NaN	1.6193544e-06
1817	NaN	1.6193544e-06
1818	NaN	1.6245457e-06
1819	NaN	1.6245457e-06
1820	NaN	1.5957685e-06
1821	NaN	1.5957685e-06
1822	NaN	1.6017725e-06
1823	NaN	1.6017725e-06
1824	NaN	1.5954693e-06
1825	NaN	1.5954693e-06
1826	NaN	1.5367715e-06
1827	NaN	1.5367715e-06
1828	NaN	1.5347183e-06
1829	NaN	1.5347183e-06
1830	NaN	1.5264529e-06
1831	NaN	1.5264529e-06
1832	NaN	1.4653218e-06
1833	NaN	1.4653218e-06
1834	NaN	1.4569981e-06
1835	NaN	1.4569981e-06
1836	NaN	1.5264977e-06
1837	NaN	1.5264977e-06
1838	NaN	1.5250387e-06
1839	NaN	1.5250387e-06
1840	NaN	1.5202218e-06
1841	NaN	1.5202218e-06
1842	NaN	1.512313e-06
1843	NaN	1.512313e-06
1844	NaN	1.5062748e-06
1845	NaN	1.5062748e-06
1846	NaN	1.4792975e-06
1847	NaN	1.4792975e-06
1848	NaN	1.4513893e-06
1849	NaN	1.4513893e-06
1850	NaN	1.3776448e-06
1851	NaN	1.3776448e-06
1852	NaN	1.3786361e-06
1853	NaN	1.3786361e-06
1854	NaN	1.3919698e-06
1855	NaN	1.3919698e-06
1856	NaN	1.3842216e-06
1857	NaN	1.3842216e-06
1858	NaN	1.3847295e-06
1859	NaN	1.3847295e-06
1860	NaN	1.3317845e-06
1861	NaN	1.3055443e-06
1862	NaN	1.3055443e-06
1863	NaN	1.3048572e-06
1864	NaN	1.3048572e-06
1865	NaN	1.3110069e-06
1866	NaN	1.3110069e-06
1867	NaN	1.2919293e-06
1868	NaN	1.273168e-06
1869	NaN	1.273168e-06
1870	NaN	1.2299991e-06
1871	NaN	1.225163e-06
1872	NaN	1.225163e-06
1873	NaN	1.2169588e-06
1874	NaN	1.2169588e-06
1875	NaN	1.2476761e-06
1876	NaN	1.2476761e-06
1877	NaN	1.1974902e-06
1878	NaN	1.1816336e-06
1879	NaN	1.1816336e-06
1880	NaN	1.1589013e-06
1881	NaN	1.1674405e-06
1882	NaN	1.1674405e-06
1883	NaN	1.1651213e-06
1884	NaN	1.1651213e-06
1885	NaN	1.246269e-06
1886	NaN	1.246269e-06
1887	NaN	1.2209338e-06
1888	NaN	1.2220695e-06
1889	NaN	1.2220695e-06
1890	NaN	1.1939254e-06
1891	NaN	1.1808097e-06
1892	NaN	1.1808097e-06
1893	NaN	1.1491297e-06
1894	NaN	1.1491297e-06
1895	NaN	1.1479522e-06
1896	NaN	1.1479522e-06
1897	NaN	1.1515409e-06
1898	NaN	1.1200418e-06
1899	NaN	1.1200418e-06
1900	NaN	1.0981072e-06
1901	NaN	1.1902239e-06
1902	NaN	1.1902239e-06
1903	NaN	1.1757317e-06
1904	NaN	1.1757317e-06
1905	NaN	1.1053826e-06
1906	NaN	1.1053826e-06
1907	NaN	1.1353845e-06
1908	NaN	1.1324996e-06
1909	NaN	1.1324996e-06
1910	NaN	1.1163038e-06
1911	NaN	1.1163038e-06
1912	NaN	1.1288603e-06
1913	NaN	1.1288603e-06
1914	NaN	1.1300471e-06
1915	NaN	1.1300471e-06
1916	NaN	1.1302942e-06
1917	NaN	1.1302942e-06
1918	NaN	1.1531438e-06
1919	NaN	1.1531438e-06
1920	NaN	1.1338127e-06
1921	NaN	1.1282234e-06
1922	NaN	1.1282234e-06
1923	NaN	1.0795034e-06
1924	NaN	1.0795034e-06
1925	NaN	1.0861855e-06
1926	NaN	1.0861855e-06
1927	NaN	1.0889204e-06
1928	NaN	1.0599681e-06
1929	NaN	1.0599681e-06
1930	NaN	1.0184802e-06
1931	NaN	1.0184802e-06
1932	NaN	9.8194772e-07
1933	NaN	9.8194772e-07
1934	NaN	9.1987116e-07
1935	NaN	9.1987116e-07
1936	NaN	9.1991217e-07
1937	NaN	9.1782157e-07
1938	NaN	9.308139e-07
1939	NaN	9.308139e-07
1940	NaN	9.364817e-07
1941	NaN	9.364817e-07
1942	NaN	9.3613609e-07
1943	NaN	9.4037855e-07
1944	NaN	9.3484066e-07
1945	NaN	9.4285531e-07
1946	NaN	9.4285531e-07
1947	NaN	9.2210488e-07
1948	NaN	9.7017464e-07
1949	NaN	9.5331324e-07
1950	NaN	9.5331324e-07
1951	NaN	1.0359346e-06
1952	NaN	1.0519793e-06
1953	NaN	1.0476483e-06
1954	NaN	1.0476483e-06
1955	NaN	1.0464596e-06
1956	NaN	1.0949312e-06
1957	NaN	1.0949312e-06
1958	NaN	1.0837061e-06
1959	NaN	1.0805591e-06
1960	NaN	1.0155709e-06
1961	NaN	1.0155709e-06
1962	NaN	1.017105e-06
1963	NaN	1.017105e-06
1964	NaN	1.0148906e-06
1965	NaN	9.5527743e-07
1966	NaN	9.3477441e-07
1967	NaN	9.3477441e-07
1968	NaN	9.3985075e-07
1969	NaN	9.430124e-07
1970	NaN	9.430124e-07
1971	NaN	9.2594962e-07
1972	NaN	9.7477982e-07
1973	NaN	9.4287442e-07
1974	NaN	9.4837615e-07
1975	NaN	9.4896123e-07
1976	NaN	9.4896123e-07
1977	NaN	9.2010147e-07
1978	NaN	9.7118263e-07
1979	NaN	9.7637074e-07
1980	NaN	9.6628879e-07
1981	NaN	9.3702855e-07
1982	NaN	9.3702855e-07
1983	NaN	9.1338482e-07
1984	NaN	9.1338482e-07
1985	NaN	9.0246614e-07
1986	NaN	9.0246614e-07
1987	NaN	9.1360222e-07
1988	NaN	9.1360222e-07
1989	NaN	9.0973057e-07
1990	NaN	9.469343e-07
1991	NaN	9.4706989e-07
1992	NaN	9.4706989e-07
1993	NaN	9.4680281e-07
1994	NaN	9.4680281e-07
1995	NaN	8.5048306e-07
1996	NaN	8.5048306e-07
1997	NaN	8.3592775e-07
1998	NaN	8.3592775e-07
1999	NaN	8.1804991e-07
2000	NaN	8.147855e-07
2001	NaN	8.2605158e-07
2002	NaN	8.2605158e-07
2003	NaN	8.1943193e-07
2004	NaN	8.1943193e-07
2005	NaN	8.0822459e-07
2006	NaN	8.0822459e-07
2007	NaN	8.1769354e-07
2008	NaN	8.1769354e-07
2009	NaN	8.2292801e-07
2010	NaN	8.2747372e-07
2011	NaN	8.3296232e-07
2012	NaN	8.3296232e-07
2013	NaN	8.1607955e-07
2014	NaN	8.1607955e-07
2015	NaN	8.0340234e-07
2016	NaN	8.0340234e-07
2017	NaN	8.1508792e-07
2018	NaN	8.1508792e-07
2019	NaN	8.0482221e-07
2020	NaN	8.1074502e-07
2021	NaN	8.1005732e-07
2022	NaN	8.1005732e-07
2023	NaN	7.8863705e-07
2024	NaN	7.8863705e-07
2025	NaN	7.6419583e-07
2026	NaN	7.6419583e-07
2027	NaN	8.8834555e-07
2028	NaN	8.8834555e-07
2029	NaN	8.9643476e-07
2030	NaN	9.0181128e-07
2031	NaN	9.0661788e-07
2032	NaN	9.0661788e-07
2033	NaN	9.0340576e-07
2034	NaN	9.0340576e-07
2035	NaN	9.0000376e-07
2036	NaN	9.0000376e-07
2037	NaN	8.5917373e-07
2038	NaN	8.5917373e-07
2039	NaN	8.3911837e-07
2040	NaN	8.4720461e-07
2041	NaN	8.4720461e-07
2042	NaN	8.3812702e-07
2043	NaN	8.4456122e-07
2044	NaN	8.4456122e-07
2045	NaN	7.7975317e-07
2046	NaN	7.7975317e-07
2047	NaN	8.4643333e-07
2048	NaN	8.5162565e-07
2049	NaN	8.5162565e-07
2050	NaN	8.5660557e-07
2051	NaN	8.5660557e-07
2052	NaN	8.8957073e-07
2053	NaN	8.8957073e-07
2054	NaN	9.1704016e-07
2055	NaN	9.1704016e-07
2056	NaN	8.7790193e-07
2057	NaN	8.7790193e-07
2058	NaN	8.7332294e-07
2059	NaN	8.7332294e-07
2060	NaN	9.3205516e-07
2061	NaN	9.1190895e-07
2062	NaN	9.1190895e-07
2063	NaN	1.0090013e-06
2064	NaN	1.0090013e-06
2065	NaN	9.9013341e-07
2066	NaN	9.9013341e-07
2067	NaN	8.4206394e-07
2068	NaN	8.4206394e-07
2069	NaN	8.440527e-07
2070	NaN	8.4865992e-07
2071	NaN	8.4865992e-07
2072	NaN	8.5286415e-07
2073	NaN	8.5286415e-07
2074	NaN	8.4645709e-07
2075	NaN	8.4645709e-07
2076	NaN	8.0131877e-07
2077	NaN	8.0131877e-07
2078	NaN	7.6706534e-07
2079	NaN	7.6866716e-07
2080	NaN	7.6866716e-07
2081	NaN	7.6604786e-07
2082	NaN	7.6604786e-07
2083	NaN	7.8462048e-07
2084	NaN	7.7464548e-07
2085	NaN	7.7464548e-07
2086	NaN	7.7385265e-07
2087	NaN	7.8000675e-07
2088	NaN	7.8000675e-07
2089	NaN	7.7769053e-07
2090	NaN	7.7769053e-07
2091	NaN	7.7862772e-07
2092	NaN	7.677082e-07
2093	NaN	7.677082e-07
2094	NaN	7.59453e-07
2095	NaN	7.4767285e-07
2096	NaN	7.4767285e-07
2097	NaN	7.4089458e-07
2098	NaN	7.4089458e-07
2099	NaN	7.3983058e-07
2100	NaN	7.4137429e-07
2101	NaN	7.3748813e-07
2102	NaN	7.3748813e-07
2103	NaN	7.2422473e-07
2104	NaN	7.2591628e-07
2105	NaN	7.2591628e-07
2106	NaN	7.2533479e-07
2107	NaN	7.2533479e-07
2108	NaN	7.162316e-07
2109	NaN	7.1515244e-07
2110	NaN	7.0648614e-07
2111	NaN	7.0648614e-07
2112	NaN	7.0854006e-07
2113	NaN	7.0854006e-07
2114	NaN	7.0825544e-07
2115	NaN	7.0825544e-07
2116	NaN	7.0871614e-07
2117	NaN	7.0871614e-07
2118	NaN	7.3291207e-07
2119	NaN	7.3291207e-07
2120	NaN	7.342505e-07
2121	NaN	7.342505e-07
2122	NaN	7.6033415e-07
2123	NaN	7.6033415e-07
2124	NaN	7.404709e-07
2125	NaN	7.3570463e-07
2126	NaN	7.3570463e-07
2127	NaN	7.6329992e-07
2128	NaN	7.6329992e-07
2129	NaN	7.6279756e-07
2130	NaN	7.4741006e-07
2131	NaN	7.4741006e-07
2132	NaN	7.4093821e-07
2133	NaN	7.4093821e-07
2134	NaN	7.3043053e-07
2135	NaN	7.3043053e-07
2136	NaN	7.307876e-07
2137	NaN	7.4553077e-07
2138	NaN	7.4553077e-07
2139	NaN	7.4915146e-07
2140	NaN	7.4915146e-07
2141	NaN	7.5124563e-07
2142	NaN	7.4626006e-07
2143	NaN	7.4626006e-07
2144	NaN	7.3679294e-07
2145	NaN	7.3679294e-07
2146	NaN	7.1147104e-07
2147	NaN	7.1604442e-07
2148	NaN	7.1604442e-07
2149	NaN	7.0089811e-07
2150	NaN	7.0089811e-07
2151	NaN	6.9622696e-07
2152	NaN	6.9603005e-07
2153	NaN	6.9603005e-07
2154	NaN	7.0499905e-07
2155	NaN	7.0499905e-07
2156	NaN	6.8303565e-07
2157	NaN	6.9286061e-07
2158	NaN	6.9286061e-07
2159	NaN	6.8966518e-07
2160	NaN	6.8966518e-07
2161	NaN	6.9024838e-07
2162	NaN	6.8348572e-07
2163	NaN	6.8348572e-07
2164	NaN	6.7791259e-07
2165	NaN	6.7791259e-07
2166	NaN	6.6210579e-07
2167	NaN	6.6102076e-07
2168	NaN	6.6102076e-07
2169	NaN	6.6365397e-07
2170	NaN	6.6365397e-07
2171	NaN	6.7236575e-07
2172	NaN	6.6823753e-07
2173	NaN	6.6306674e-07
2174	NaN	6.6306674e-07
2175	NaN	6.6180254e-07
2176	NaN	6.6180254e-07
2177	NaN	6.7038636e-07
2178	NaN	6.5593053e-07
2179	NaN	6.5593053e-07
2180	NaN	6.5625951e-07
2181	NaN	6.5625951e-07
2182	NaN	6.5710701e-07
2183	NaN	6.4756432e-07
2184	NaN	6.4756432e-07
2185	NaN	6.4960324e-07
2186	NaN	6.4960324e-07
2187	NaN	6.4804066e-07
2188	NaN	6.4887448e-07
2189	NaN	6.4887448e-07
2190	NaN	6.381028e-07
2191	NaN	6.381028e-07
2192	NaN	6.4938088e-07
2193	NaN	6.6072896e-07
2194	NaN	6.6072896e-07
2195	NaN	6.6215061e-07
2196	NaN	6.6215061e-07
2197	NaN	6.5580292e-07
2198	NaN	6.3862022e-07
2199	NaN	6.3862022e-07
2200	NaN	6.2800206e-07
2201	NaN	6.2800206e-07
2202	NaN	6.3340654e-07
2203	NaN	6.2933553e-07
2204	NaN	6.2933553e-07
2205	NaN	6.3170632e-07
2206	NaN	6.3170632e-07
2207	NaN	6.2980964e-07
2208	NaN	6.312164e-07
2209	NaN	6.312164e-07
2210	NaN	6.316405e-07
2211	NaN	6.316405e-07
2212	NaN	6.230354e-07
2213	NaN	6.230354e-07
2214	NaN	6.2673768e-07
2215	NaN	6.2673768e-07
2216	NaN	6.2739157e-07
2217	NaN	6.2739157e-07
2218	NaN	6.2012548e-07
2219	NaN	6.2012548e-07
2220	NaN	6.1830075e-07
2221	NaN	6.1830075e-07
2222	NaN	6.1854907e-07
2223	NaN	6.1854907e-07
2224	NaN	6.1806025e-07
2225	NaN	6.1806025e-07
2226	NaN	6.1670616e-07
2227	NaN	6.1670616e-07
2228	NaN	6.1097282e-07
2229	NaN	6.1097282e-07
2230	NaN	6.1066246e-07
2231	NaN	6.1066246e-07
2232	NaN	6.1053418e-07
2233	NaN	6.1053418e-07
2234	NaN	6.1095157e-07
2235	NaN	6.1095157e-07
2236	NaN	6.0834431e-07
2237	NaN	6.0834431e-07
2238	NaN	6.3704209e-07
2239	NaN	6.3704209e-07
2240	NaN	6.3682754e-07
2241	NaN	6.3682754e-07
2242	NaN	6.3702152e-07
2243	NaN	6.3702152e-07
2244	NaN	6.3934191e-07
2245	NaN	6.3934191e-07
2246	NaN	6.4502408e-07
2247	NaN	6.4502408e-07
2248	NaN	6.4482629e-07
2249	NaN	6.4482629e-07
2250	NaN	6.2416764e-07
2251	NaN	6.2416764e-07
2252	NaN	6.2372239e-07
2253	NaN	6.2372239e-07
2254	NaN	6.3245077e-07
2255	NaN	6.3245077e-07
2256	NaN	6.3240067e-07
2257	NaN	6.3240067e-07
2258	NaN	6.2204952e-07
2259	NaN	6.3072382e-07
2260	NaN	6.3072382e-07
2261	NaN	6.2270607e-07
2262	NaN	6.2270607e-07
2263	NaN	6.2263182e-07
2264	NaN	6.2263182e-07
2265	NaN	6.2277873e-07
2266	NaN	6.2301311e-07
2267	NaN	6.2301311e-07
2268	NaN	6.2502278e-07
2269	NaN	6.2502278e-07
2270	NaN	6.3576974e-07
2271	NaN	6.3576974e-07
2272	NaN	6.2417212e-07
2273	NaN	6.2417212e-07
2274	NaN	6.2742351e-07
2275	NaN	6.2742351e-07
2276	NaN	6.2761589e-07
2277	NaN	6.2761589e-07
2278	NaN	6.2183279e-07
2279	NaN	6.2183279e-07
2280	NaN	6.1348427e-07
2281	NaN	6.1348427e-07
2282	NaN	6.1542895e-07
2283	NaN	6.1542895e-07
2284	NaN	6.1822758e-07
2285	NaN	6.1822758e-07
2286	NaN	6.1805217e-07
2287	NaN	6.1805217e-07
2288	NaN	6.0987488e-07
2289	NaN	6.0987488e-07
2290	NaN	6.0991992e-07
2291	NaN	6.0991992e-07
2292	NaN	6.1294104e-07
2293	NaN	6.1221613e-07
2294	NaN	6.0931353e-07
2295	NaN	6.0931353e-07
2296	NaN	6.1156375e-07
2297	NaN	6.1156375e-07
2298	NaN	6.1141531e-07
2299	NaN	6.1141531e-07
2300	NaN	6.1131377e-07
2301	NaN	6.1322733e-07
2302	NaN	6.1353035e-07
2303	NaN	6.1537296e-07
2304	NaN	6.1537296e-07
2305	NaN	6.1654761e-07
2306	NaN	6.1654761e-07
2307	NaN	6.1641253e-07
2308	NaN	6.1641253e-07
2309	NaN	6.1680493e-07
2310	NaN	6.1717331e-07
2311	NaN	6.172598e-07
2312	NaN	6.1127722e-07
2313	NaN	6.1127722e-07
2314	NaN	6.108394e-07
2315	NaN	6.108394e-07
2316	NaN	6.1407495e-07
2317	NaN	6.0911634e-07
2318	NaN	6.0866605e-07
2319	NaN	6.0866605e-07
2320	NaN	5.9735746e-07
2321	NaN	5.9735746e-07
2322	NaN	5.9761189e-07
2323	NaN	5.966106e-07
2324	NaN	5.9594315e-07
2325	NaN	5.9770375e-07
2326	NaN	5.9770375e-07
2327	NaN	5.9778521e-07
2328	NaN	5.9778521e-07
2329	NaN	5.8691068e-07
2330	NaN	5.8720961e-07
2331	NaN	5.8987339e-07
2332	NaN	5.8889113e-07
2333	NaN	5.8889113e-07
2334	NaN	5.8891445e-07
2335	NaN	5.8891445e-07
2336	NaN	5.9036249e-07
2337	NaN	5.9031618e-07
2338	NaN	6.0377453e-07
2339	NaN	5.9087706e-07
2340	NaN	5.9087706e-07
2341	NaN	5.9016772e-07
2342	NaN	5.9016772e-07
2343	NaN	5.8931984e-07
2344	NaN	5.8982599e-07
2345	NaN	5.8689876e-07
2346	NaN	5.8567957e-07
2347	NaN	5.8567957e-07
2348	NaN	5.8572069e-07
2349	NaN	5.8572069e-07
2350	NaN	5.8632789e-07
2351	NaN	5.8679976e-07
2352	NaN	5.8688904e-07
2353	NaN	5.8688904e-07
2354	NaN	5.9508119e-07
2355	NaN	5.9707749e-07
2356	NaN	5.9707749e-07
2357	NaN	5.9700598e-07
2358	NaN	5.9700598e-07
2359	NaN	5.9665161e-07
2360	NaN	5.9665161e-07
2361	NaN	5.9516836e-07
2362	NaN	5.9257034e-07
2363	NaN	5.9257034e-07
2364	NaN	5.9058528e-07
2365	NaN	5.9503149e-07
2366	NaN	5.9131137e-07
2367	NaN	5.8887816e-07
2368	NaN	5.8887816e-07
2369	NaN	5.7925187e-07
2370	NaN	5.7925187e-07
2371	NaN	5.7740846e-07
2372	NaN	5.7740846e-07
2373	NaN	5.7625084e-07
2374	NaN	5.7618603e-07
2375	NaN	5.7088785e-07
2376	NaN	5.7391433e-07
2377	NaN	5.7788152e-07
2378	NaN	5.7788152e-07
2379	NaN	5.770275e-07
2380	NaN	5.770275e-07
2381	NaN	5.7638943e-07
2382	NaN	5.7638943e-07
2383	NaN	5.7626636e-07
2384	NaN	5.761882e-07
2385	NaN	5.7744386e-07
2386	NaN	5.7744386e-07
2387	NaN	5.7965539e-07
2388	NaN	5.7965539e-07
2389	NaN	5.8155111e-07
2390	NaN	5.8155111e-07
2391	NaN	5.8169763e-07
2392	NaN	5.8164749e-07
2393	NaN	5.8220619e-07
2394	NaN	5.8220619e-07
2395	NaN	5.7849829e-07
2396	NaN	5.7849829e-07
2397	NaN	5.7734409e-07
2398	NaN	5.7734409e-07
2399	NaN	5.7663568e-07
2400	NaN	5.7859125e-07
2401	NaN	5.5439594e-07
2402	NaN	5.4822083e-07
2403	NaN	5.4822083e-07
2404	NaN	5.3852003e-07
2405	NaN	5.3878105e-07
2406	NaN	5.3878105e-07
2407	NaN	5.3834487e-07
2408	NaN	5.3834487e-07
2409	NaN	5.3899661e-07
2410	NaN	5.3899758e-07
2411	NaN	5.3824626e-07
2412	NaN	5.3824626e-07
2413	NaN	5.3747614e-07
2414	NaN	5.383205e-07
2415	NaN	5.383205e-07
2416	NaN	5.38805e-07
2417	NaN	5.38805e-07
2418	NaN	5.3825715e-07
2419	NaN	5.3142366e-07
2420	NaN	5.2546624e-07
2421	NaN	5.2546624e-07
2422	NaN	5.2562063e-07
2423	NaN	5.2561943e-07
2424	NaN	5.2561943e-07
2425	NaN	5.2608331e-07
2426	NaN	5.2608331e-07
2427	NaN	5.2623454e-07
2428	NaN	5.1869315e-07
2429	NaN	5.1440431e-07
2430	NaN	5.1440431e-07
2431	NaN	5.1424407e-07
2432	NaN	5.1245009e-07
2433	NaN	5.1245009e-07
2434	NaN	5.1243619e-07
2435	NaN	5.1243619e-07
2436	NaN	5.1472872e-07
2437	NaN	5.0085488e-07
2438	NaN	5.0083347e-07
2439	NaN	5.0083347e-07
2440	NaN	5.0650742e-07
2441	NaN	5.0622139e-07
2442	NaN	4.8562387e-07
2443	NaN	4.7625772e-07
2444	NaN	4.7625772e-07
2445	NaN	4.7614577e-07
2446	NaN	4.7681015e-07
2447	NaN	4.6116994e-07
2448	NaN	4.5540984e-07
2449	NaN	4.2095097e-07
2450	NaN	3.9283702e-07
2451	NaN	3.9283768e-07
2452	NaN	3.5307268e-07
2453	NaN	3.5223845e-07
2454	NaN	3.5223845e-07
2455	NaN	3.5260489e-07
2456	NaN	3.5260489e-07
2457	NaN	3.5273942e-07
2458	NaN	3.5273942e-07
2459	NaN	3.5336601e-07
2460	NaN	3.1861166e-07
2461	NaN	3.1726254e-07
2462	NaN	3.1676225e-07
2463	NaN	2.8041548e-07
2464	NaN	2.8042378e-07
2465	NaN	2.7871578e-07
2466	NaN	2.7871578e-07
2467	NaN	2.7967814e-07
2468	NaN	2.3967533e-07
2469	NaN	2.3962132e-07
2470	NaN	2.396243e-07
2471	NaN	2.3962614e-07
2472	NaN	2.3957102e-07
2473	NaN	2.3957613e-07
2474	NaN	2.3957262e-07
2475	NaN	2.39472e-07
2476	NaN	2.3947471e-07
2477	NaN	2.3946319e-07
2478	NaN	2.3932353e-07
2479	NaN	2.3932353e-07
2480	NaN	2.3932044e-07
2481	NaN	2.3932044e-07
2482	NaN	2.3932342e-07
2483	NaN	2.3876943e-07
2484	NaN	2.3578322e-07
2485	NaN	2.3578335e-07
2486	NaN	2.357823e-07
2487	NaN	2.3578266e-07
2488	NaN	2.3578133e-07
2489	NaN	2.3572933e-07
2490	NaN	2.3590999e-07
2491	NaN	2.3590999e-07
2492	NaN	2.3677232e-07
2493	NaN	2.3550953e-07
2494	NaN	2.3550953e-07
2495	NaN	2.3590572e-07
2496	NaN	2.328381e-07
2497	NaN	2.0054232e-07
2498	NaN	2.0054209e-07
2499	NaN	2.0054234e-07
2500	NaN	1.1353034e-07
2501	NaN	1.1326675e-07
2502	NaN	1.1326675e-07
2503	NaN	1.1426332e-07
2504	NaN	1.1439004e-07
2505	NaN	1.1439004e-07
2506	NaN	1.1441251e-07
2507	NaN	1.143459e-07
2508	NaN	1.1433233e-07
2509	NaN	1.1309768e-07
2510	NaN	4.8125001e-08
2511	NaN	4.0597716e-08
2512	NaN	4.0597716e-08
2513	NaN	4.0511415e-08
2514	NaN	3.7954427e-08
2515	NaN	3.7915212e-08
2516	NaN	3.7915976e-08
2517	NaN	3.7917213e-08
2518	NaN	3.7917213e-08
2519	NaN	3.7873735e-08
2520	NaN	3.8047241e-08
2521	NaN	3.7724573e-08
2522	NaN	3.772503e-08
2523	NaN	3.7725599e-08
2524	NaN	3.7727415e-08
2525	NaN	3.7324442e-08
2526	NaN	3.7332443e-08
2527	NaN	3.8984985e-08
2528	NaN	3.8125654e-08
2529	NaN	3.8125882e-08
2530	NaN	3.8126264e-08
2531	NaN	3.8126768e-08
2532	NaN	3.1838408e-08
2533	NaN	3.1838415e-08
2534	NaN	3.1751664e-08
2535	NaN	3.1726147e-08
2536	NaN	3.1668689e-08
2537	NaN	3.1668689e-08
2538	NaN	3.1646564e-08
2539	NaN	3.1605406e-08
2540	NaN	3.1047689e-08
2541	NaN	3.1047689e-08
2542	NaN	3.1052095e-08
2543	NaN	3.8479611e-08
2544	NaN	3.8479644e-08
2545	NaN	3.8478043e-08
2546	NaN	3.8474962e-08
2547	NaN	3.8474467e-08
2548	NaN	3.847281e-08
2549	NaN	3.8473788e-08
2550	NaN	3.8475715e-08
2551	NaN	3.8475715e-08
2552	NaN	3.968921e-08
2553	NaN	3.968921e-08
2554	NaN	4.687735e-08
2555	NaN	4.3218656e-08
2556	NaN	4.3214663e-08
2557	NaN	4.3206805e-08
2558	NaN	4.3207457e-08
2559	NaN	4.3205887e-08
2560	NaN	4.2985202e-08
2561	NaN	4.281469e-08
2562	NaN	4.281469e-08
2563	NaN	4.2997146e-08
2564	NaN	4.2816098e-08
2565	NaN	4.2799087e-08
2566	NaN	4.2657627e-08
2567	NaN	4.265212e-08
2568	NaN	4.2640569e-08
2569	NaN	4.2637987e-08
2570	NaN	4.2634942e-08
2571	NaN	4.2634942e-08
2572	NaN	4.262659e-08
2573	NaN	4.2497258e-08
2574	NaN	4.2464271e-08
2575	NaN	4.2720889e-08
2576	NaN	4.0169934e-08
2577	NaN	4.0169934e-08
2578	NaN	3.5663531e-08
2579	NaN	3.5661325e-08
2580	NaN	3.5658818e-08
2581	NaN	3.5658321e-08
2582	NaN	3.5658321e-08
2583	NaN	3.5658621e-08
2584	NaN	3.5660093e-08
2585	NaN	3.5699884e-08
2586	NaN	3.5699884e-08
2587	NaN	3.6652984e-08
2588	NaN	3.6652984e-08
2589	NaN	3.7589577e-08
2590	NaN	3.7590765e-08
2591	NaN	3.7590765e-08
2592	NaN	3.7590843e-08
2593	NaN	3.759016e-08
2594	NaN	3.7590333e-08
2595	NaN	3.7590188e-08
2596	NaN	3.7590391e-08
2597	NaN	3.7590959e-08
2598	NaN	3.7598883e-08
2599	NaN	3.7752884e-08
2600	NaN	3.7830738e-08
2601	NaN	3.7831506e-08
2602	NaN	3.783225e-08
2603	NaN	3.7831324e-08
2604	NaN	3.7831852e-08
2605	NaN	3.7831372e-08
2606	NaN	3.7831482e-08
2607	NaN	3.7831413e-08
2608	NaN	3.7831386e-08
2609	NaN	3.7831185e-08
2610	NaN	3.7826569e-08
2611	NaN	3.7818982e-08
2612	NaN	3.7979282e-08
2613	NaN	3.7979282e-08
2614	NaN	4.1675304e-08
2615	NaN	4.1674811e-08
2616	NaN	4.1681249e-08
2617	NaN	4.1681264e-08
2618	NaN	4.1681271e-08
2619	NaN	4.1681263e-08
2620	NaN	4.1681261e-08
2621	NaN	4.1684524e-08
2622	NaN	4.1706529e-08
2623	NaN	4.1706529e-08
2624	NaN	4.162357e-08
2625	NaN	2.929047e-08
2626	NaN	2.9290475e-08
2627	NaN	2.929358e-08
2628	NaN	2.9293575e-08
2629	NaN	2.9293577e-08
2630	NaN	2.9293577e-08
2631	NaN	2.9293577e-08
2632	NaN	2.9293577e-08
2633	NaN	2.9209082e-08
2634	NaN	2.9203692e-08
2635	NaN	2.9203692e-08
2636	NaN	3.3766314e-08
2637	NaN	3.3603054e-08
2638	NaN	2.4600806e-08
2639	NaN	2.4599552e-08
2640	NaN	2.4598233e-08
2641	NaN	2.4598234e-08
2642	NaN	2.4598234e-08
2643	NaN	2.4588008e-08
2644	NaN	2.4587834e-08
2645	NaN	2.4586234e-08
2646	NaN	2.4586234e-08
2647	NaN	2.4648704e-08
2648	NaN	2.4648704e-08
2649	NaN	2.5506086e-08
2650	NaN	2.5469114e-08
2651	NaN	2.5469114e-08
2652	NaN	2.5468209e-08
2653	NaN	2.546258e-08
2654	NaN	2.5464752e-08
2655	NaN	2.5465428e-08
2656	NaN	2.516445e-08
2657	NaN	2.516445e-08
2658	NaN	2.7555558e-08
2659	NaN	2.9741817e-08
2660	NaN	2.9746773e-08
2661	NaN	2.9746607e-08
2662	NaN	2.5021746e-08
2663	NaN	2.5858569e-08
2664	NaN	2.5858569e-08
2665	NaN	3.5750552e-08
2666	NaN	3.5334611e-08
2667	NaN	3.5334609e-08
2668	NaN	3.5334419e-08
2669	NaN	3.486641e-08
2670	NaN	3.4755951e-08
2671	NaN	3.4755951e-08
2672	NaN	2.7257937e-08
2673	NaN	2.521108e-08
2674	NaN	2.5212684e-08
2675	NaN	2.5212441e-08
2676	NaN	2.5213763e-08
2677	NaN	2.5212005e-08
2678	NaN	2.5210707e-08
2679	NaN	2.5121956e-08
2680	NaN	2.5049087e-08
2681	NaN	2.5049087e-08
2682	NaN	2.4856393e-08
2683	NaN	2.4990802e-08
2684	NaN	2.4990802e-08
2685	NaN	2.338865e-08
2686	NaN	2.3388521e-08
2687	NaN	2.3396648e-08
2688	NaN	2.3403622e-08
2689	NaN	2.3402581e-08
2690	NaN	2.3402288e-08
2691	NaN	2.3246492e-08
2692	NaN	2.3246492e-08
2693	NaN	2.3412596e-08
2694	NaN	2.3390404e-08
2695	NaN	2.3389642e-08
2696	NaN	2.342566e-08
2697	NaN	2.342566e-08
2698	NaN	2.6285327e-08
2699	NaN	2.6285289e-08
2700	NaN	2.6285163e-08
2701	NaN	2.6285163e-08
2702	NaN	2.6099698e-08
2703	NaN	2.6010885e-08
2704	NaN	2.6010885e-08
2705	NaN	2.594598e-08
2706	NaN	2.594598e-08
2707	NaN	2.5754779e-08
2708	NaN	2.6061119e-08
2709	NaN	2.6061119e-08
2710	NaN	2.6012024e-08
2711	NaN	2.6036758e-08
2712	NaN	2.6036758e-08
2713	NaN	2.5542212e-08
2714	NaN	2.5542212e-08
2715	NaN	2.5426873e-08
2716	NaN	2.5023522e-08
2717	NaN	2.5023522e-08
2718	NaN	2.5051266e-08
2719	NaN	2.4787992e-08
2720	NaN	2.4787992e-08
2721	NaN	2.4172538e-08
2722	NaN	2.4172538e-08
2723	NaN	2.4358267e-08
2724	NaN	2.3782793e-08
2725	NaN	2.3782793e-08
2726	NaN	2.4051208e-08
2727	NaN	2.4051208e-08
2728	NaN	2.4486677e-08
2729	NaN	2.4553196e-08
2730	NaN	2.4553196e-08
2731	NaN	2.3047643e-08
2732	NaN	2.3047643e-08
2733	NaN	2.2481783e-08
2734	NaN	2.2210343e-08
2735	NaN	2.2474517e-08
2736	NaN	2.2212042e-08
2737	NaN	2.2212042e-08
2738	NaN	2.1034587e-08
2739	NaN	2.1574845e-08
2740	NaN	2.0519032e-08
2741	NaN	2.0519032e-08
2742	NaN	2.0587e-08
2743	NaN	2.0587e-08
2744	NaN	2.020679e-08
2745	NaN	2.3951286e-08
2746	NaN	1.6514106e-08
2747	NaN	1.6514106e-08
2748	NaN	1.6590851e-08
2749	NaN	1.6590851e-08
2750	NaN	1.6521325e-08
2751	NaN	1.6521325e-08
2752	NaN	1.9739929e-08
2753	NaN	1.9739929e-08
2754	NaN	1.9750691e-08
2755	NaN	1.9750691e-08
2756	NaN	1.9788886e-08
2757	NaN	1.9788886e-08
2758	NaN	2.0035616e-08
2759	NaN	2.0035616e-08
2760	NaN	2.1865013e-08
2761	NaN	2.2843015e-08
2762	NaN	2.2843015e-08
2763	NaN	2.2259694e-08
2764	NaN	2.2259694e-08
2765	NaN	2.2109821e-08
2766	NaN	1.7886964e-08
2767	NaN	1.7886964e-08
2768	NaN	1.7870883e-08
2769	NaN	1.7870883e-08
2770	NaN	1.7588127e-08
2771	NaN	1.7504791e-08
2772	NaN	1.7504791e-08
2773	NaN	2.4917593e-08
2774	NaN	2.4917593e-08
2775	NaN	2.6394282e-08
2776	NaN	2.5086893e-08
2777	NaN	2.5086893e-08
2778	NaN	2.5076909e-08
2779	NaN	2.5076909e-08
2780	NaN	2.503317e-08
2781	NaN	2.4573817e-08
2782	NaN	2.4573817e-08
2783	NaN	2.7165928e-08
2784	NaN	2.7165928e-08
2785	NaN	1.8987748e-08
2786	NaN	1.9079873e-08
2787	NaN	1.9079873e-08
2788	NaN	1.890675e-08
2789	NaN	1.890675e-08
2790	NaN	1.8818091e-08
2791	NaN	1.468439e-08
2792	NaN	1.468439e-08
2793	NaN	1.6812544e-08
2794	NaN	1.6812544e-08
2795	NaN	2.5864738e-08
2796	NaN	2.2339692e-08
2797	NaN	2.2302467e-08
2798	NaN	2.2302467e-08
2799	NaN	2.2317561e-08
2800	NaN	2.2317561e-08
2801	NaN	1.4300076e-08
2802	NaN	1.4300076e-08
2803	NaN	1.393419e-08
2804	NaN	1.393419e-08
2805	NaN	1.3639668e-08
2806	NaN	1.4885826e-08
2807	NaN	1.4885826e-08
2808	NaN	1.5725243e-08
2809	NaN	1.5725243e-08
2810	NaN	1.5700449e-08
2811	NaN	1.5700449e-08
2812	NaN	1.5013973e-08
2813	NaN	1.5013973e-08
2814	NaN	1.3439778e-08
2815	NaN	1.3439778e-08
2816	NaN	1.3399734e-08
2817	NaN	1.3399734e-08
2818	NaN	1.7491099e-08
2819	NaN	1.7491099e-08
2820	NaN	1.8168514e-08
2821	NaN	1.8168514e-08
2822	NaN	1.6567399e-08
2823	NaN	1.6567399e-08
2824	NaN	1.6727388e-08
2825	NaN	1.6727388e-08
2826	NaN	1.6749465e-08
2827	NaN	1.6749465e-08
2828	NaN	1.666283e-08
2829	NaN	1.666283e-08
2830	NaN	1.3489456e-08
2831	NaN	1.3489456e-08
2832	NaN	1.3300835e-08
2833	NaN	1.3300835e-08
2834	NaN	1.3120333e-08
2835	NaN	1.3120333e-08
2836	NaN	1.3200305e-08
2837	NaN	1.3200305e-08
2838	NaN	1.2271009e-08
2839	NaN	1.2271009e-08
2840	NaN	1.2270062e-08
2841	NaN	1.2270062e-08
2842	NaN	1.2268467e-08
2843	NaN	1.2268467e-08
2844	NaN	1.222359e-08
2845	NaN	1.222359e-08
2846	NaN	1.215834e-08
2847	NaN	1.215834e-08
2848	NaN	1.2364691e-08
2849	NaN	1.2364691e-08
2850	NaN	1.222937e-08
2851	NaN	1.222937e-08
2852	NaN	1.2229251e-08
2853	NaN	1.2229251e-08
2854	NaN	1.1799836e-08
2855	NaN	1.1799836e-08
2856	NaN	1.1787329e-08
2857	NaN	1.1787329e-08
2858	NaN	1.1740582e-08
2859	NaN	1.1740582e-08
2860	NaN	1.1879346e-08
2861	NaN	1.1801361e-08
2862	NaN	1.1801361e-08
2863	NaN	1.1822813e-08
2864	NaN	1.1822813e-08
2865	NaN	1.1823614e-08
2866	NaN	1.1791432e-08
2867	NaN	1.1791432e-08
2868	NaN	1.178846e-08
2869	NaN	1.178846e-08
2870	NaN	1.1781303e-08
2871	NaN	1.1781303e-08
2872	NaN	1.1802114e-08
2873	NaN	1.1802114e-08
2874	NaN	1.1642988e-08
2875	NaN	1.1642988e-08
2876	NaN	1.1618719e-08
2877	NaN	1.1618719e-08
2878	NaN	1.1619167e-08
2879	NaN	1.1619167e-08
2880	NaN	1.1614783e-08
2881	NaN	1.1614783e-08
2882	NaN	1.1268186e-08
2883	NaN	1.1268186e-08
2884	NaN	1.1261533e-08
2885	NaN	1.1261533e-08
2886	NaN	1.1270744e-08
2887	NaN	1.1270744e-08
2888	NaN	1.1338966e-08
2889	NaN	1.1338966e-08
2890	NaN	1.1286703e-08
2891	NaN	1.1286703e-08
2892	NaN	1.129405e-08
2893	NaN	1.129405e-08
2894	NaN	1.1253931e-08
2895	NaN	1.1253931e-08
2896	NaN	1.1233602e-08
2897	NaN	1.1233602e-08
2898	NaN	1.1233432e-08
2899	NaN	1.1233432e-08
2900	NaN	1.1237171e-08
2901	NaN	1.1237171e-08
2902	NaN	1.1218587e-08
2903	NaN	1.1218587e-08
2904	NaN	1.1211645e-08
2905	NaN	1.1211645e-08
2906	NaN	1.1128083e-08
2907	NaN	1.1128083e-08
2908	NaN	1.1110181e-08
2909	NaN	1.1110181e-08
2910	NaN	1.1107602e-08
2911	NaN	1.1107602e-08
2912	NaN	1.110156e-08
2913	NaN	1.110156e-08
2914	NaN	1.1101911e-08
2915	NaN	1.1101911e-08
2916	NaN	1.1072355e-08
2917	NaN	1.1072355e-08
2918	NaN	1.1058159e-08
2919	NaN	1.1058159e-08
2920	NaN	1.1060256e-08
2921	NaN	1.1060256e-08
2922	NaN	1.107398e-08
2923	NaN	1.107398e-08
2924	NaN	1.1074408e-08
2925	NaN	1.1074408e-08
2926	NaN	1.1053945e-08
2927	NaN	1.1053945e-08
2928	NaN	1.1071991e-08
2929	NaN	1.1071991e-08
2930	NaN	1.1055118e-08
2931	NaN	1.1055118e-08
2932	NaN	1.1042515e-08
2933	NaN	1.1042515e-08
2934	NaN	1.1005923e-08
2935	NaN	1.1005923e-08
2936	NaN	1.1003385e-08
2937	NaN	1.1003385e-08
2938	NaN	1.0979805e-08
2939	NaN	1.0979805e-08
2940	NaN	1.0979212e-08
2941	NaN	1.0979212e-08
2942	NaN	1.0853112e-08
2943	NaN	1.0853112e-08
2944	NaN	1.0852188e-08
2945	NaN	1.0852188e-08
2946	NaN	1.0845529e-08
2947	NaN	1.0845529e-08
2948	NaN	1.0849788e-08
2949	NaN	1.0849788e-08
2950	NaN	1.0851898e-08
2951	NaN	1.0851898e-08
2952	NaN	1.0831486e-08
2953	NaN	1.0831486e-08
2954	NaN	1.0827889e-08
2955	NaN	1.0827889e-08
2956	NaN	1.0841046e-08
2957	NaN	1.0841046e-08
2958	NaN	1.0904692e-08
2959	NaN	1.0904692e-08
2960	NaN	1.0904886e-08
2961	NaN	1.0904886e-08
2962	NaN	1.0883501e-08
2963	NaN	1.0883501e-08
2964	NaN	1.0882343e-08
2965	NaN	1.0882343e-08
2966	NaN	1.0786957e-08
2967	NaN	1.0786957e-08
2968	NaN	1.0788927e-08
2969	NaN	1.0788927e-08
2970	NaN	1.0798617e-08
2971	NaN	1.0798617e-08
2972	NaN	1.0807109e-08
2973	NaN	1.0807109e-08
2974	NaN	1.0804442e-08
2975	NaN	1.0804442e-08
2976	NaN	1.0800634e-08
2977	NaN	1.0800634e-08
2978	NaN	1.0819904e-08
2979	NaN	1.0819904e-08
2980	NaN	1.0821001e-08
2981	NaN	1.0821001e-08
2982	NaN	1.0810106e-08
2983	NaN	1.0810106e-08
2984	NaN	1.0794526e-08
2985	NaN	1.0794526e-08
2986	NaN	1.0777924e-08
2987	NaN	1.0777924e-08
2988	NaN	1.0776228e-08
2989	NaN	1.0776228e-08
2990	NaN	1.0816429e-08
2991	NaN	1.0816429e-08
2992	NaN	1.0798941e-08
2993	NaN	1.0798941e-08
2994	NaN	1.080005e-08
2995	NaN	1.080005e-08
2996	NaN	1.0934882e-08
2997	NaN	1.0934882e-08
2998	NaN	1.0943145e-08
2999	NaN	1.0943145e-08
3000	NaN	1.0934355e-08
3001	NaN	1.0786606e-08
3002	NaN	1.0786606e-08
3003	NaN	1.0768025e-08
3004	NaN	1.0768025e-08
3005	NaN	1.0772047e-08
3006	NaN	1.0772047e-08
3007	NaN	1.0774412e-08
3008	NaN	1.0774412e-08
3009	NaN	1.0776176e-08
3010	NaN	1.0790061e-08
3011	NaN	1.0790061e-08
3012	NaN	1.0784148e-08
3013	NaN	1.0784148e-08
3014	NaN	1.0769038e-08
3015	NaN	1.0769038e-08
3016	NaN	1.077432e-08
3017	NaN	1.077432e-08
3018	NaN	1.0771729e-08
3019	NaN	1.0771729e-08
3020	NaN	1.0772118e-08
3021	NaN	1.0772118e-08
3022	NaN	1.1240019e-08
3023	NaN	1.1240019e-08
3024	NaN	1.1246829e-08
3025	NaN	1.1246829e-08
3026	NaN	1.1229372e-08
3027	NaN	1.1229372e-08
3028	NaN	1.1220605e-08
3029	NaN	1.1220605e-08
3030	NaN	1.121819e-08
3031	NaN	1.121384e-08
3032	NaN	1.121384e-08
3033	NaN	1.0913329e-08
3034	NaN	1.0913329e-08
3035	NaN	1.090768e-08
3036	NaN	1.090768e-08
3037	NaN	1.0907699e-08
3038	NaN	1.090446e-08
3039	NaN	1.090446e-08
3040	NaN	1.0901671e-08
3041	NaN	1.0901671e-08
3042	NaN	1.0875664e-08
3043	NaN	1.0875664e-08
3044	NaN	1.0873906e-08
3045	NaN	1.0875187e-08
3046	NaN	1.0875187e-08
3047	NaN	1.0869281e-08
3048	NaN	1.0869281e-08
3049	NaN	1.08679e-08
3050	NaN	1.08679e-08
3051	NaN	1.0865751e-08
3052	NaN	1.0864355e-08
3053	NaN	1.0864355e-08
3054	NaN	1.086835e-08
3055	NaN	1.086835e-08
3056	NaN	1.0953023e-08
3057	NaN	1.0953023e-08
3058	NaN	1.0952789e-08
3059	NaN	1.0878442e-08
3060	NaN	1.0878442e-08
3061	NaN	1.0705373e-08
3062	NaN	1.0705373e-08
3063	NaN	1.0704632e-08
3064	NaN	1.0704632e-08
3065	NaN	1.0703901e-08
3066	NaN	1.0703832e-08
3067	NaN	1.0703832e-08
3068	NaN	1.070425e-08
3069	NaN	1.070425e-08
3070	NaN	1.0714902e-08
3071	NaN	1.0714902e-08
3072	NaN	1.0714878e-08
3073	NaN	1.0714878e-08
3074	NaN	1.0762336e-08
3075	NaN	1.0699454e-08
3076	NaN	1.0699454e-08
3077	NaN	1.0677161e-08
3078	NaN	1.0677161e-08
3079	NaN	1.067666e-08
3080	NaN	1.067666e-08
3081	NaN	1.0713365e-08
3082	NaN	1.0716717e-08
3083	NaN	1.0716717e-08
3084	NaN	1.071052e-08
3085	NaN	1.071052e-08
3086	NaN	1.0709968e-08
3087	NaN	1.0709968e-08
3088	NaN	1.071411e-08
3089	NaN	1.071411e-08
3090	NaN	1.0712384e-08
3091	NaN	1.0712384e-08
3092	NaN	1.0710014e-08
3093	NaN	1.0710014e-08
3094	NaN	1.0712542e-08
3095	NaN	1.0712542e-08
3096	NaN	1.07128e-08
3097	NaN	1.07128e-08
3098	NaN	1.0725319e-08
3099	NaN	1.0725319e-08
3100	NaN	1.0725366e-08
3101	NaN	1.0725366e-08
3102	NaN	1.0730291e-08
3103	NaN	1.0730291e-08
3104	NaN	1.0729856e-08
3105	NaN	1.0729856e-08
3106	NaN	1.0661126e-08
3107	NaN	1.0661126e-08
3108	NaN	1.0661149e-08
3109	NaN	1.0641608e-08
3110	NaN	1.0641608e-08
3111	NaN	1.0641984e-08
3112	NaN	1.0641984e-08
3113	NaN	1.0641962e-08
3114	NaN	1.0641962e-08
3115	NaN	1.063741e-08
3116	NaN	1.0635444e-08
3117	NaN	1.0638064e-08
3118	NaN	1.0638064e-08
3119	NaN	1.0639422e-08
3120	NaN	1.0639422e-08
3121	NaN	1.0639361e-08
3122	NaN	1.0639361e-08
3123	NaN	1.0664868e-08
3124	NaN	1.0664219e-08
3125	NaN	1.0645698e-08
3126	NaN	1.0645698e-08
3127	NaN	1.0645039e-08
3128	NaN	1.0645039e-08
3129	NaN	1.0644978e-08
3130	NaN	1.0644978e-08
3131	NaN	1.0643948e-08
3132	NaN	1.0651821e-08
3133	NaN	1.0651821e-08
3134	NaN	1.0642405e-08
3135	NaN	1.0642405e-08
3136	NaN	1.0641834e-08
3137	NaN	1.0641834e-08
3138	NaN	1.0641427e-08
3139	NaN	1.0641427e-08
3140	NaN	1.0640924e-08
3141	NaN	1.0640924e-08
3142	NaN	1.0562975e-08
3143	NaN	1.0562975e-08
3144	NaN	1.0563347e-08
3145	NaN	1.0563347e-08
3146	NaN	1.0561015e-08
3147	NaN	1.0561015e-08
3148	NaN	1.055988e-08
3149	NaN	1.055988e-08
3150	NaN	1.0541633e-08
3151	NaN	1.0541633e-08
3152	NaN	1.0542441e-08
3153	NaN	1.0542441e-08
3154	NaN	1.0542457e-08
3155	NaN	1.0542312e-08
3156	NaN	1.0542312e-08
3157	NaN	1.0574693e-08
3158	NaN	1.0574693e-08
3159	NaN	1.0477271e-08
3160	NaN	1.0477271e-08
3161	NaN	1.0477562e-08
3162	NaN	1.0477562e-08
3163	NaN	1.0477864e-08
3164	NaN	1.0477864e-08
3165	NaN	1.047762e-08
3166	NaN	1.0475062e-08
3167	NaN	1.0475062e-08
3168	NaN	1.0474935e-08
3169	NaN	1.0474561e-08
3170	NaN	1.0478795e-08
3171	NaN	1.0478795e-08
3172	NaN	1.0479214e-08
3173	NaN	1.0479214e-08
3174	NaN	1.0478465e-08
3175	NaN	1.0478465e-08
3176	NaN	1.0478014e-08
3177	NaN	1.0482886e-08
3178	NaN	1.0378931e-08
3179	NaN	1.0378045e-08
3180	NaN	1.0378045e-08
3181	NaN	1.0346197e-08
3182	NaN	1.0346197e-08
3183	NaN	1.0346139e-08
3184	NaN	1.0346139e-08
3185	NaN	1.0346347e-08
3186	NaN	1.0347267e-08
3187	NaN	1.0293126e-08
3188	NaN	1.0259168e-08
3189	NaN	1.0259168e-08
3190	NaN	1.0259841e-08
3191	NaN	1.0259841e-08
3192	NaN	1.0200348e-08
3193	NaN	1.0133699e-08
3194	NaN	1.0146935e-08
3195	NaN	1.0146757e-08
3196	NaN	1.0146757e-08
3197	NaN	1.014655e-08
3198	NaN	1.0145609e-08
3199	NaN	1.0145609e-08
3200	NaN	1.0145917e-08
3201	NaN	1.0147214e-08
3202	NaN	1.0145766e-08
3203	NaN	1.0142605e-08
3204	NaN	1.0142605e-08
3205	NaN	1.0144782e-08
3206	NaN	1.0150292e-08
3207	NaN	1.0150292e-08
3208	NaN	1.0150615e-08
3209	NaN	1.0134026e-08
3210	NaN	1.0123188e-08
3211	NaN	1.012658e-08
3212	NaN	1.012658e-08
3213	NaN	1.0129388e-08
3214	NaN	1.0129143e-08
3215	NaN	1.0129143e-08
3216	NaN	1.0129128e-08
3217	NaN	1.0129128e-08
3218	NaN	1.0076538e-08
3219	NaN	1.0076538e-08
3220	NaN	1.0076169e-08
3221	NaN	1.0076169e-08
3222	NaN	1.0072788e-08
3223	NaN	1.0072788e-08
3224	NaN	1.0073585e-08
3225	NaN	1.0073585e-08
3226	NaN	1.0068458e-08
3227	NaN	1.0068458e-08
3228	NaN	1.0068388e-08
3229	NaN	1.006922e-08
3230	NaN	1.006922e-08
3231	NaN	1.0000072e-08
3232	NaN	9.9994817e-09
3233	NaN	9.9994817e-09
3234	NaN	9.9932786e-09
3235	NaN	9.9946363e-09
3236	NaN	9.9946953e-09
3237	NaN	9.9496296e-09
3238	NaN	9.9496296e-09
3239	NaN	9.9471265e-09
3240	NaN	9.9588006e-09
3241	NaN	8.3734301e-09
3242	NaN	8.3716752e-09
3243	NaN	8.3716752e-09
3244	NaN	8.3723557e-09
3245	NaN	8.3718889e-09
3246	NaN	8.3803255e-09
3247	NaN	8.380327e-09
3248	NaN	8.3680757e-09
3249	NaN	8.3680757e-09
3250	NaN	8.3681551e-09
3251	NaN	8.3715997e-09
3252	NaN	8.3744927e-09
3253	NaN	8.3745038e-09
3254	NaN	8.3745038e-09
3255	NaN	8.3742032e-09
3256	NaN	8.4177573e-09
3257	NaN	8.4177573e-09
3258	NaN	8.4176899e-09
3259	NaN	8.4176899e-09
3260	NaN	8.4395244e-09
3261	NaN	8.4354943e-09
3262	NaN	2.7521793e-09
3263	NaN	2.7521793e-09
3264	NaN	2.7529816e-09
3265	NaN	2.7192278e-09
3266	NaN	2.7201986e-09
3267	NaN	2.7179217e-09
3268	NaN	2.7179217e-09
3269	NaN	2.7130543e-09
3270	NaN	2.7130543e-09
3271	NaN	2.7140076e-09
3272	NaN	2.7140076e-09
3273	NaN	2.7125155e-09
3274	NaN	2.3813884e-09
3275	NaN	2.3992435e-09
3276	NaN	2.4035125e-09
3277	NaN	2.4035172e-09
3278	NaN	2.0945226e-09
3279	NaN	2.0924259e-09
3280	NaN	2.0924259e-09
3281	NaN	2.0913036e-09
3282	NaN	2.0913036e-09
3283	NaN	2.0907174e-09
3284	NaN	2.0641846e-09
3285	NaN	2.0641344e-09
3286	NaN	2.0629707e-09
3287	NaN	2.0605446e-09
3288	NaN	2.0605446e-09
3289	NaN	2.062209e-09
3290	NaN	2.062209e-09
3291	NaN	2.0599744e-09
3292	NaN	2.066616e-09
3293	NaN	2.0666116e-09
3294	NaN	2.0664457e-09
3295	NaN	2.0670198e-09
3296	NaN	2.0670198e-09
3297	NaN	2.0645874e-09
3298	NaN	2.0645874e-09
3299	NaN	2.0502813e-09
3300	NaN	2.0623983e-09
3301	NaN	6.1357015e-10
3302	NaN	6.2827411e-10
3303	NaN	6.2827411e-10
3304	NaN	6.3234088e-10
3305	NaN	6.353652e-10
3306	NaN	5.4784626e-10
3307	NaN	5.466243e-10
3308	NaN	5.466243e-10
3309	NaN	5.3108408e-10
3310	NaN	5.3119228e-10
3311	NaN	5.3090509e-10
3312	NaN	5.2765587e-10
3313	NaN	5.2782226e-10
3314	NaN	5.2520057e-10
3315	NaN	5.2724198e-10
3316	NaN	6.2581585e-10
3317	NaN	6.2581585e-10
3318	NaN	5.1215198e-10
3319	NaN	5.0884468e-10
3320	NaN	5.0207247e-10
3321	NaN	5.0203364e-10
3322	NaN	5.0198919e-10
3323	NaN	9.6889545e-10
3324	NaN	9.6889545e-10
3325	NaN	9.6526577e-10
3326	NaN	6.7547697e-10
3327	NaN	6.7552661e-10
3328	NaN	6.7582739e-10
3329	NaN	6.7617802e-10
3330	NaN	6.7488386e-10
3331	NaN	6.7488386e-10
3332	NaN	6.8266678e-10
3333	NaN	6.8002772e-10
3334	NaN	6.8008928e-10
3335	NaN	6.803755e-10
3336	NaN	6.799438e-10
3337	NaN	6.7994839e-10
3338	NaN	6.7994738e-10
3339	NaN	7.0388278e-10
3340	NaN	7.0388278e-10
3341	NaN	7.6630167e-10
3342	NaN	7.8079704e-10
3343	NaN	7.8079582e-10
3344	NaN	7.8079519e-10
3345	NaN	7.7516347e-10
3346	NaN	7.7516347e-10
3347	NaN	7.7500072e-10
3348	NaN	1.0202329e-09
3349	NaN	1.0202341e-09
3350	NaN	1.0176756e-09
3351	NaN	1.0221724e-09
3352	NaN	1.017616e-09
3353	NaN	1.017616e-09
3354	NaN	9.2178874e-10
3355	NaN	9.2167729e-10
3356	NaN	9.2165801e-10
3357	NaN	9.2230688e-10
3358	NaN	9.1879526e-10
3359	NaN	9.1879526e-10
3360	NaN	9.2183879e-10
3361	NaN	9.0102156e-10
3362	NaN	8.936912e-10
3363	NaN	8.936912e-10
3364	NaN	8.9347688e-10
3365	NaN	8.9347688e-10
3366	NaN	8.8501167e-10
3367	NaN	8.8501167e-10
3368	NaN	8.8628214e-10
3369	NaN	8.5775611e-10
3370	NaN	8.5775608e-10
3371	NaN	8.571741e-10
3372	NaN	8.571741e-10
3373	NaN	8.5693387e-10
3374	NaN	8.5693387e-10
3375	NaN	4.5378212e-10
3376	NaN	4.5378212e-10
3377	NaN	6.172267e-10
3378	NaN	6.1930378e-10
3379	NaN	6.1928076e-10
3380	NaN	6.1927264e-10
3381	NaN	6.1927264e-10
3382	NaN	6.192045e-10
3383	NaN	6.192045e-10
3384	NaN	5.4958267e-10
3385	NaN	5.4958264e-10
3386	NaN	5.495879e-10
3387	NaN	5.4896206e-10
3388	NaN	5.4381135e-10
3389	NaN	5.4381135e-10
3390	NaN	6.168845e-10
3391	NaN	6.1593163e-10
3392	NaN	6.1593163e-10
3393	NaN	6.1960695e-10
3394	NaN	6.1960603e-10
3395	NaN	6.1922194e-10
3396	NaN	6.1856536e-10
3397	NaN	6.1838627e-10
3398	NaN	6.18387e-10
3399	NaN	6.1837632e-10
3400	NaN	6.1837632e-10
3401	NaN	6.1408229e-10
3402	NaN	6.1408229e-10
3403	NaN	4.4244614e-10
3404	NaN	4.4244565e-10
3405	NaN	4.4244542e-10
3406	NaN	4.4244201e-10
3407	NaN	4.4244201e-10
3408	NaN	4.1571301e-10
3409	NaN	4.157121e-10
3410	NaN	4.15712e-10
3411	NaN	4.1571159e-10
3412	NaN	4.1569124e-10
3413	NaN	4.1450765e-10
3414	NaN	4.1450765e-10
3415	NaN	4.1959472e-10
3416	NaN	4.1959472e-10
3417	NaN	4.1796686e-10
3418	NaN	4.179669e-10
3419	NaN	4.1792792e-10
3420	NaN	4.1792881e-10
3421	NaN	4.1792887e-10
3422	NaN	4.1458569e-10
3423	NaN	4.1458941e-10
3424	NaN	4.1460367e-10
3425	NaN	4.1460367e-10
3426	NaN	4.1564929e-10
3427	NaN	4.1564929e-10
3428	NaN	3.9962247e-10
3429	NaN	3.996222e-10
3430	NaN	3.9962265e-10
3431	NaN	3.9962494e-10
3432	NaN	3.9963557e-10
3433	NaN	3.9963558e-10
3434	NaN	3.9963576e-10
3435	NaN	3.9963597e-10
3436	NaN	3.9965072e-10
3437	NaN	3.9970317e-10
3438	NaN	3.9990543e-10
3439	NaN	4.0499308e-10
3440	NaN	4.0709686e-10
3441	NaN	4.0697645e-10
3442	NaN	4.0697541e-10
3443	NaN	4.0347514e-10
3444	NaN	4.0348931e-10
3445	NaN	4.0348893e-10
3446	NaN	4.0348906e-10
3447	NaN	4.0348906e-10
3448	NaN	4.034794e-10
3449	NaN	4.034794e-10
3450	NaN	4.0361039e-10
3451	NaN	3.9767815e-10
3452	NaN	3.9767815e-10
3453	NaN	4.0028275e-10
3454	NaN	4.0028264e-10
3455	NaN	4.0028373e-10
3456	NaN	4.0028373e-10
3457	NaN	4.0029302e-10
3458	NaN	4.0029302e-10
3459	NaN	4.0040374e-10
3460	NaN	4.0469133e-10
3461	NaN	4.0469133e-10
3462	NaN	3.7258653e-10
3463	NaN	3.7258638e-10
3464	NaN	3.7258578e-10
3465	NaN	3.7258578e-10
3466	NaN	3.7259186e-10
3467	NaN	3.7259186e-10
3468	NaN	3.726757e-10
3469	NaN	3.7267567e-10
3470	NaN	3.7267596e-10
3471	NaN	3.7137229e-10
3472	NaN	3.7674377e-10
3473	NaN	3.742508e-10
3474	NaN	3.742508e-10
3475	NaN	3.555179e-10
3476	NaN	3.5551775e-10
3477	NaN	3.5551878e-10
3478	NaN	3.5658168e-10
3479	NaN	3.529066e-10
3480	NaN	3.8314603e-10
3481	NaN	3.8314581e-10
3482	NaN	3.8314589e-10
3483	NaN	3.8314733e-10
3484	NaN	3.6853366e-10
3485	NaN	3.6853366e-10
3486	NaN	4.1757157e-10
3487	NaN	4.1757157e-10
3488	NaN	3.8970177e-10
3489	NaN	3.8970177e-10
3490	NaN	3.9772793e-10
3491	NaN	3.9772771e-10
3492	NaN	3.9772781e-10
3493	NaN	3.9772755e-10
3494	NaN	3.9772755e-10
3495	NaN	3.9773705e-10
3496	NaN	3.9773705e-10
3497	NaN	3.9169529e-10
3498	NaN	3.9169529e-10
3499	NaN	3.5861328e-10
3500	NaN	3.5824506e-10
3501	NaN	4.8909197e-10
3502	NaN	4.8906033e-10
3503	NaN	4.8906033e-10
3504	NaN	4.8905265e-10
3505	NaN	4.8894412e-10
3506	NaN	4.8894424e-10
3507	NaN	4.8894871e-10
3508	NaN	4.9249514e-10
3509	NaN	4.9249514e-10
3510	NaN	4.9237632e-10
3511	NaN	4.9237632e-10
3512	NaN	4.1752795e-10
3513	NaN	4.1752795e-10
3514	NaN	4.3634776e-10
3515	NaN	4.3634781e-10
3516	NaN	4.3634259e-10
3517	NaN	4.3634142e-10
3518	NaN	4.3634134e-10
3519	NaN	4.3634094e-10
3520	NaN	4.3633663e-10
3521	NaN	4.3647568e-10
3522	NaN	4.3647568e-10
3523	NaN	3.8729848e-10
3524	NaN	3.8729848e-10
3525	NaN	3.7873016e-10
3526	NaN	3.7873215e-10
3527	NaN	3.7873247e-10
3528	NaN	3.7873223e-10
3529	NaN	3.787327e-10
3530	NaN	3.7873238e-10
3531	NaN	3.787327e-10
3532	NaN	3.787336e-10
3533	NaN	3.7874742e-10
3534	NaN	3.7880443e-10
3535	NaN	3.7880443e-10
3536	NaN	4.4619585e-10
3537	NaN	4.0562131e-10
3538	NaN	4.0562147e-10
3539	NaN	4.0562151e-10
3540	NaN	4.0562165e-10
3541	NaN	4.0562167e-10
3542	NaN	4.0562164e-10
3543	NaN	4.0562169e-10
3544	NaN	4.0562172e-10
3545	NaN	4.0562335e-10
3546	NaN	4.0566027e-10
3547	NaN	4.0577855e-10
3548	NaN	4.0577855e-10
3549	NaN	4.011236e-10
3550	NaN	4.0112093e-10
3551	NaN	4.0112373e-10
3552	NaN	4.0112137e-10
3553	NaN	4.0112143e-10
3554	NaN	4.01124e-10
3555	NaN	4.0112159e-10
3556	NaN	4.0112415e-10
3557	NaN	4.0112415e-10
3558	NaN	4.0184403e-10
3559	NaN	4.017854e-10
3560	NaN	4.1084283e-10
3561	NaN	4.1084211e-10
3562	NaN	4.1084468e-10
3563	NaN	4.1084228e-10
3564	NaN	4.1084484e-10
3565	NaN	4.1084486e-10
3566	NaN	4.1084486e-10
3567	NaN	4.1007344e-10
3568	NaN	4.1007346e-10
3569	NaN	4.0977618e-10
3570	NaN	3.4752183e-10
3571	NaN	3.4644077e-10
3572	NaN	3.4644077e-10
3573	NaN	3.5205998e-10
3574	NaN	4.2010255e-10
3575	NaN	4.2010266e-10
3576	NaN	4.2010266e-10
3577	NaN	4.201018e-10
3578	NaN	4.2010126e-10
3579	NaN	4.2011271e-10
3580	NaN	4.2017637e-10
3581	NaN	4.2026053e-10
3582	NaN	4.2026053e-10
3583	NaN	4.1976357e-10
3584	NaN	3.9855285e-10
3585	NaN	3.9855288e-10
3586	NaN	3.9855288e-10
3587	NaN	3.9855288e-10
3588	NaN	3.9854334e-10
3589	NaN	3.9854342e-10
3590	NaN	3.9850051e-10
3591	NaN	3.9849965e-10
3592	NaN	3.9839133e-10
3593	NaN	3.9839133e-10
3594	NaN	3.9838434e-10
3595	NaN	4.9021001e-10
3596	NaN	4.9020967e-10
3597	NaN	4.9020978e-10
3598	NaN	4.9020991e-10
3599	NaN	4.9022954e-10
3600	NaN	4.9022954e-10
3601	NaN	4.9040739e-10
3602	NaN	4.7225587e-10
3603	NaN	4.7225588e-10
3604	NaN	4.7225559e-10
3605	NaN	4.7225575e-10
3606	NaN	4.7226142e-10
3607	NaN	4.7226142e-10
3608	NaN	4.7240172e-10
3609	NaN	5.0441781e-10
3610	NaN	5.0441745e-10
3611	NaN	5.0441745e-10
3612	NaN	5.0441755e-10
3613	NaN	5.0441729e-10
3614	NaN	5.0441729e-10
3615	NaN	5.044577e-10
3616	NaN	5.044577e-10
3617	NaN	5.0445018e-10
3618	NaN	5.0858402e-10
3619	NaN	5.0994158e-10
3620	NaN	4.5192974e-10
3621	NaN	4.5193003e-10
3622	NaN	4.5193003e-10
3623	NaN	4.5193809e-10
3624	NaN	4.5193809e-10
3625	NaN	4.5193977e-10
3626	NaN	4.5517145e-10
3627	NaN	5.7186012e-10
3628	NaN	5.9638639e-10
3629	NaN	5.9638661e-10
3630	NaN	5.9638661e-10
3631	NaN	5.9637367e-10
3632	NaN	5.9637367e-10
3633	NaN	5.9511461e-10
3634	NaN	5.9928409e-10
3635	NaN	6.242593e-10
3636	NaN	5.567287e-10
3637	NaN	5.5672944e-10
3638	NaN	5.5677536e-10
3639	NaN	5.5744067e-10
3640	NaN	5.6248494e-10
3641	NaN	5.616665e-10
3642	NaN	5.616665e-10
3643	NaN	5.6558548e-10
3644	NaN	5.2365483e-10
3645	NaN	5.236549e-10
3646	NaN	5.2280134e-10
3647	NaN	5.2352882e-10
3648	NaN	5.2133421e-10
3649	NaN	5.2133413e-10
3650	NaN	5.2171057e-10
3651	NaN	5.2304573e-10
3652	NaN	5.2304573e-10
3653	NaN	5.3466006e-10
3654	NaN	5.4077641e-10
3655	NaN	5.4077684e-10
3656	NaN	5.4115046e-10
3657	NaN	5.8213269e-10
3658	NaN	5.8213269e-10
3659	NaN	5.832517e-10
3660	NaN	5.7823442e-10
3661	NaN	5.7794898e-10
3662	NaN	5.1889181e-10
3663	NaN	5.1889181e-10
3664	NaN	3.8409683e-10
3665	NaN	3.8409683e-10
3666	NaN	3.8049423e-10
3667	NaN	3.8049412e-10
3668	NaN	3.7824346e-10
3669	NaN	3.7824346e-10
3670	NaN	5.6606428e-10
3671	NaN	5.6606428e-10
3672	NaN	5.6722603e-10
3673	NaN	5.6718034e-10
3674	NaN	5.6718034e-10
3675	NaN	5.9799428e-10
3676	NaN	5.9799428e-10
3677	NaN	3.6614071e-10
3678	NaN	3.6614071e-10
3679	NaN	3.7154656e-10
3680	NaN	3.7154656e-10
3681	NaN	3.7379129e-10
3682	NaN	3.7620358e-10
3683	NaN	3.7620356e-10
3684	NaN	3.7620356e-10
3685	NaN	3.5089736e-10
3686	NaN	3.5089736e-10
3687	NaN	2.8631806e-10
3688	NaN	2.8631806e-10
3689	NaN	2.8835682e-10
3690	NaN	2.8835682e-10
3691	NaN	3.0074439e-10
3692	NaN	3.025804e-10
3693	NaN	3.0231692e-10
3694	NaN	3.0231692e-10
3695	NaN	3.0181591e-10
3696	NaN	3.0181591e-10
3697	NaN	2.6310692e-10
3698	NaN	2.6310692e-10
3699	NaN	2.5317706e-10
3700	NaN	2.5317706e-10
3701	NaN	2.499483e-10
3702	NaN	2.3465173e-10
3703	NaN	2.3465168e-10
3704	NaN	2.3465168e-10
3705	NaN	2.3138424e-10
3706	NaN	2.3138424e-10
3707	NaN	2.2963259e-10
3708	NaN	2.2963259e-10
3709	NaN	2.3316521e-10
3710	NaN	2.3316521e-10
3711	NaN	2.3694582e-10
3712	NaN	2.4299102e-10
3713	NaN	2.4299092e-10
3714	NaN	2.4299092e-10
3715	NaN	2.3619873e-10
3716	NaN	2.3619873e-10
3717	NaN	2.3794133e-10
3718	NaN	2.3794133e-10
3719	NaN	2.4479719e-10
3720	NaN	2.4479719e-10
3721	NaN	2.3728821e-10
3722	NaN	2.3374101e-10
3723	NaN	2.3374093e-10
3724	NaN	2.3374093e-10
3725	NaN	2.3128557e-10
3726	NaN	2.3128557e-10
3727	NaN	2.1799118e-10
3728	NaN	2.1799118e-10
3729	NaN	2.1620119e-10
3730	NaN	2.1620119e-10
3731	NaN	2.1590974e-10
3732	NaN	2.1310443e-10
3733	NaN	2.1732725e-10
3734	NaN	2.1732725e-10
3735	NaN	2.1583635e-10
3736	NaN	2.1583635e-10
3737	NaN	2.1073682e-10
3738	NaN	2.1026667e-10
3739	NaN	2.1003882e-10
3740	NaN	2.2149424e-10
3741	NaN	2.2149424e-10
3742	NaN	2.2149129e-10
3743	NaN	2.2149129e-10
3744	NaN	2.2173895e-10
3745	NaN	2.1830371e-10
3746	NaN	2.1830371e-10
3747	NaN	2.1827549e-10
3748	NaN	2.1827549e-10
3749	NaN	2.1984576e-10
3750	NaN	2.1984576e-10
3751	NaN	2.1711301e-10
3752	NaN	2.1711301e-10
3753	NaN	2.1598603e-10
3754	NaN	2.1577882e-10
3755	NaN	2.1577882e-10
3756	NaN	2.1563445e-10
3757	NaN	2.1563445e-10
3758	NaN	2.1330188e-10
3759	NaN	2.1330188e-10
3760	NaN	2.1042278e-10
3761	NaN	2.1042278e-10
3762	NaN	2.0635525e-10
3763	NaN	2.1362582e-10
3764	NaN	2.1362582e-10
3765	NaN	2.1361306e-10
3766	NaN	2.1361306e-10
3767	NaN	2.1337063e-10
3768	NaN	2.1337063e-10
3769	NaN	2.1338789e-10
3770	NaN	2.1338789e-10
3771	NaN	2.0919077e-10
3772	NaN	2.0908296e-10
3773	NaN	2.0908296e-10
3774	NaN	2.0790204e-10
3775	NaN	2.0790204e-10
3776	NaN	1.993773e-10
3777	NaN	1.993773e-10
3778	NaN	1.9671854e-10
3779	NaN	1.9671854e-10
3780	NaN	1.9697703e-10
3781	NaN	1.9697703e-10
3782	NaN	1.9256355e-10
3783	NaN	1.9256355e-10
3784	NaN	1.8814359e-10
3785	NaN	1.8814359e-10
3786	NaN	1.8814906e-10
3787	NaN	1.8818343e-10
3788	NaN	1.8818343e-10
3789	NaN	1.8816985e-10
3790	NaN	1.8816985e-10
3791	NaN	1.8907341e-10
3792	NaN	1.8907341e-10
3793	NaN	1.9435073e-10
3794	NaN	1.9435073e-10
3795	NaN	1.9270399e-10
3796	NaN	1.9216429e-10
3797	NaN	1.9216429e-10
3798	NaN	1.9203721e-10
3799	NaN	1.9203721e-10
3800	NaN	1.9220148e-10
3801	NaN	1.9220148e-10
3802	NaN	1.9222408e-10
3803	NaN	1.9222408e-10
3804	NaN	1.9253262e-10
3805	NaN	1.8938336e-10
3806	NaN	1.8938336e-10
3807	NaN	1.8575546e-10
3808	NaN	1.8575546e-10
3809	NaN	1.8491599e-10
3810	NaN	1.8491599e-10
3811	NaN	1.8489293e-10
3812	NaN	1.8489658e-10
3813	NaN	1.8489658e-10
3814	NaN	1.8486227e-10
3815	NaN	1.8495273e-10
3816	NaN	1.8495273e-10
3817	NaN	1.8493832e-10
3818	NaN	1.8493832e-10
3819	NaN	1.8493565e-10
3820	NaN	1.8493565e-10
3821	NaN	1.8493392e-10
3822	NaN	1.8494739e-10
3823	NaN	1.8494739e-10
3824	NaN	1.8494995e-10
3825	NaN	1.8482841e-10
3826	NaN	1.8482841e-10
3827	NaN	1.8502554e-10
3828	NaN	1.8502554e-10
3829	NaN	1.8501478e-10
3830	NaN	1.8501478e-10
3831	NaN	1.8501865e-10
3832	NaN	1.8505783e-10
3833	NaN	1.8505783e-10
3834	NaN	1.8506099e-10
3835	NaN	1.869319e-10
3836	NaN	1.869319e-10
3837	NaN	1.8672561e-10
3838	NaN	1.8672561e-10
3839	NaN	1.8665954e-10
3840	NaN	1.8665954e-10
3841	NaN	1.8666173e-10
3842	NaN	1.8659804e-10
3843	NaN	1.8659804e-10
3844	NaN	1.8659648e-10
3845	NaN	1.8654791e-10
3846	NaN	1.8654791e-10
3847	NaN	1.8664624e-10
3848	NaN	1.8664624e-10
3849	NaN	1.8663587e-10
3850	NaN	1.8663587e-10
3851	NaN	1.8663818e-10
3852	NaN	1.8654377e-10
3853	NaN	1.8654377e-10
3854	NaN	1.8653326e-10
3855	NaN	1.866777e-10
3856	NaN	1.866777e-10
3857	NaN	1.866797e-10
3858	NaN	1.866797e-10
3859	NaN	1.8665973e-10
3860	NaN	1.8847994e-10
3861	NaN	1.8847994e-10
3862	NaN	1.8853637e-10
3863	NaN	1.8853637e-10
3864	NaN	1.8858923e-10
3865	NaN	1.8858923e-10
3866	NaN	1.8863808e-10
3867	NaN	1.8863808e-10
3868	NaN	1.8864001e-10
3869	NaN	1.8864001e-10
3870	NaN	1.8931473e-10
3871	NaN	1.8931473e-10
3872	NaN	1.8935783e-10
3873	NaN	1.8935783e-10
3874	NaN	1.8859798e-10
3875	NaN	1.8859798e-10
3876	NaN	1.8853113e-10
3877	NaN	1.8853113e-10
3878	NaN	1.8842814e-10
3879	NaN	1.8842814e-10
3880	NaN	1.8844877e-10
3881	NaN	1.8844877e-10
3882	NaN	1.88384e-10
3883	NaN	1.88384e-10
3884	NaN	1.8805715e-10
3885	NaN	1.8805715e-10
3886	NaN	1.877223e-10
3887	NaN	1.877223e-10
3888	NaN	1.8768796e-10
3889	NaN	1.8768796e-10
3890	NaN	1.8543335e-10
3891	NaN	1.8543335e-10
3892	NaN	1.8530335e-10
3893	NaN	1.8530335e-10
3894	NaN	1.8525163e-10
3895	NaN	1.8525163e-10
3896	NaN	1.852505e-10
3897	NaN	1.852505e-10
3898	NaN	1.8501874e-10
3899	NaN	1.8501874e-10
3900	NaN	1.8501523e-10
3901	NaN	1.8501523e-10
3902	NaN	1.8722142e-10
3903	NaN	1.8722142e-10
3904	NaN	1.8611782e-10
3905	NaN	1.8611782e-10
3906	NaN	1.8607801e-10
3907	NaN	1.8606123e-10
3908	NaN	1.8606123e-10
3909	NaN	1.8606029e-10
3910	NaN	1.8606029e-10
3911	NaN	1.8606118e-10
3912	NaN	1.8606118e-10
3913	NaN	1.8289769e-10
3914	NaN	1.8289769e-10
3915	NaN	1.8280879e-10
3916	NaN	1.8280879e-10
3917	NaN	1.8278149e-10
3918	NaN	1.8270099e-10
3919	NaN	1.8270099e-10
3920	NaN	1.8270233e-10
3921	NaN	1.8270233e-10
3922	NaN	1.8270028e-10
3923	NaN	1.8270028e-10
3924	NaN	1.8279579e-10
3925	NaN	1.8279579e-10
3926	NaN	1.8286776e-10
3927	NaN	1.8286776e-10
3928	NaN	1.8271832e-10
3929	NaN	1.8271832e-10
3930	NaN	1.8108945e-10
3931	NaN	1.8108945e-10
3932	NaN	1.8109228e-10
3933	NaN	1.8109228e-10
3934	NaN	1.8105942e-10
3935	NaN	1.8109054e-10
3936	NaN	1.8109054e-10
3937	NaN	1.8113485e-10
3938	NaN	1.8113485e-10
3939	NaN	1.8110695e-10
3940	NaN	1.8110695e-10
3941	NaN	1.8100004e-10
3942	NaN	1.8100004e-10
3943	NaN	1.8100095e-10
3944	NaN	1.8100095e-10
3945	NaN	1.8095959e-10
3946	NaN	1.8248517e-10
3947	NaN	1.8248517e-10
3948	NaN	1.8239937e-10
3949	NaN	1.8237766e-10
3950	NaN	1.8237766e-10
3951	NaN	1.8234373e-10
3952	NaN	1.8234373e-10
3953	NaN	1.8141526e-10
3954	NaN	1.8141526e-10
3955	NaN	1.8140278e-10
3956	NaN	1.8140278e-10
3957	NaN	1.8199482e-10
3958	NaN	1.8199482e-10
3959	NaN	1.8155705e-10
3960	NaN	1.8220128e-10
3961	NaN	1.8220128e-10
3962	NaN	1.820511e-10
3963	NaN	1.8163564e-10
3964	NaN	1.8163564e-10
3965	NaN	1.8162831e-10
3966	NaN	1.8162831e-10
3967	NaN	1.8162801e-10
3968	NaN	1.8162801e-10
3969	NaN	1.8143433e-10
3970	NaN	1.8554553e-10
3971	NaN	1.8554553e-10
3972	NaN	1.8584845e-10
3973	NaN	1.8888029e-10
3974	NaN	1.8888029e-10
3975	NaN	1.8886934e-10
3976	NaN	1.8886934e-10
3977	NaN	1.8876996e-10
3978	NaN	1.8876996e-10
3979	NaN	1.8876762e-10
3980	NaN	1.8014647e-10
3981	NaN	1.8014647e-10
3982	NaN	1.8005656e-10
3983	NaN	1.8005656e-10
3984	NaN	1.8282144e-10
3985	NaN	1.8282144e-10
3986	NaN	1.8252327e-10
3987	NaN	1.8252327e-10
3988	NaN	1.8281085e-10
3989	NaN	1.8281085e-10
3990	NaN	1.8231484e-10
3991	NaN	1.8231484e-10
3992	NaN	1.7853357e-10
3993	NaN	1.7853357e-10
3994	NaN	1.8231843e-10
3995	NaN	1.8231843e-10
3996	NaN	1.8244561e-10
3997	NaN	1.8243148e-10
3998	NaN	1.8243148e-10
3999	NaN	1.8248268e-10
4000	NaN	1.8248268e-10
4001	NaN	1.8257653e-10
4002	NaN	1.825159e-10
4003	NaN	1.825159e-10
4004	NaN	1.8230195e-10
4005	NaN	1.8230195e-10
4006	NaN	1.822269e-10
4007	NaN	1.8229891e-10
4008	NaN	1.8229891e-10
4009	NaN	1.7978704e-10
4010	NaN	1.7978704e-10
4011	NaN	1.8317419e-10
4012	NaN	1.831204e-10
4013	NaN	1.831204e-10
4014	NaN	1.8316059e-10
4015	NaN	1.8316059e-10
4016	NaN	1.830413e-10
4017	NaN	1.7900221e-10
4018	NaN	1.7900221e-10
4019	NaN	1.7893383e-10
4020	NaN	1.7893383e-10
4021	NaN	1.7891474e-10
4022	NaN	1.7785721e-10
4023	NaN	1.7785721e-10
4024	NaN	1.7784594e-10
4025	NaN	1.7784594e-10
4026	NaN	1.7783137e-10
4027	NaN	1.7776854e-10
4028	NaN	1.7776854e-10
4029	NaN	1.7779646e-10
4030	NaN	1.7779646e-10
4031	NaN	1.7734616e-10
4032	NaN	1.7738906e-10
4033	NaN	1.7738906e-10
4034	NaN	1.7734436e-10
4035	NaN	1.7734436e-10
4036	NaN	1.773584e-10
4037	NaN	1.773584e-10
4038	NaN	1.7718733e-10
4039	NaN	1.7718733e-10
4040	NaN	1.7724317e-10
4041	NaN	1.7724317e-10
4042	NaN	1.7725866e-10
4043	NaN	1.7725866e-10
4044	NaN	1.7721184e-10
4045	NaN	1.7715448e-10
4046	NaN	1.7715448e-10
4047	NaN	1.7724535e-10
4048	NaN	1.7724535e-10
4049	NaN	1.7724706e-10
4050	NaN	1.7726121e-10
4051	NaN	1.7727843e-10
4052	NaN	1.7727843e-10
4053	NaN	1.773221e-10
4054	NaN	1.773221e-10
4055	NaN	1.7733172e-10
4056	NaN	1.7728883e-10
4057	NaN	1.7737441e-10
4058	NaN	1.7737441e-10
4059	NaN	1.7734296e-10
4060	NaN	1.7734296e-10
4061	NaN	1.7747344e-10
4062	NaN	1.7745352e-10
4063	NaN	1.7746686e-10
4064	NaN	1.7746686e-10
4065	NaN	1.8032208e-10
4066	NaN	1.8032208e-10
4067	NaN	1.802885e-10
4068	NaN	1.8033273e-10
4069	NaN	1.8033677e-10
4070	NaN	1.8033677e-10
4071	NaN	1.8033594e-10
4072	NaN	1.8025644e-10
4073	NaN	1.80258e-10
4074	NaN	1.8024734e-10
4075	NaN	1.8024734e-10
4076	NaN	1.8022308e-10
4077	NaN	1.8031515e-10
4078	NaN	1.8031569e-10
4079	NaN	1.8022778e-10
4080	NaN	1.8022778e-10
4081	NaN	1.799818e-10
4082	NaN	1.7891005e-10
4083	NaN	1.7891002e-10
4084	NaN	1.7701559e-10
4085	NaN	1.7701559e-10
4086	NaN	1.7702373e-10
4087	NaN	1.7575987e-10
4088	NaN	1.7574254e-10
4089	NaN	1.7569514e-10
4090	NaN	1.7569514e-10
4091	NaN	1.7569301e-10
4092	NaN	1.7570424e-10
4093	NaN	1.7569515e-10
4094	NaN	1.7575852e-10
4095	NaN	1.7575852e-10
4096	NaN	1.756983e-10
4097	NaN	1.756983e-10
4098	NaN	1.7570939e-10
4099	NaN	1.7570939e-10
4100	NaN	1.7542037e-10
4101	NaN	1.7534229e-10
4102	NaN	1.7551883e-10
4103	NaN	1.7568164e-10
4104	NaN	1.7568164e-10
4105	NaN	1.7565337e-10
4106	NaN	1.7565337e-10
4107	NaN	1.7548766e-10
4108	NaN	1.7548766e-10
4109	NaN	1.7558362e-10
4110	NaN	1.7559888e-10
4111	NaN	1.7560693e-10
4112	NaN	1.7556078e-10
4113	NaN	1.7556078e-10
4114	NaN	1.7548836e-10
4115	NaN	1.7548836e-10
4116	NaN	1.7546747e-10
4117	NaN	1.7547484e-10
4118	NaN	1.7547484e-10
4119	NaN	1.7547941e-10
4120	NaN	1.7547941e-10
4121	NaN	1.754774e-10
4122	NaN	1.7534288e-10
4123	NaN	1.7534288e-10
4124	NaN	1.7536087e-10
4125	NaN	1.7536087e-10
4126	NaN	1.7536023e-10
4127	NaN	1.7542763e-10
4128	NaN	1.7542763e-10
4129	NaN	1.7536362e-10
4130	NaN	1.7536362e-10
4131	NaN	1.7526749e-10
4132	NaN	1.7527256e-10
4133	NaN	1.7527256e-10
4134	NaN	1.7527167e-10
4135	NaN	1.7527167e-10
4136	NaN	1.7525334e-10
4137	NaN	1.7526054e-10
4138	NaN	1.7526054e-10
4139	NaN	1.7525354e-10
4140	NaN	1.7525354e-10
4141	NaN	1.7525275e-10
4142	NaN	1.7524133e-10
4143	NaN	1.7524133e-10
4144	NaN	1.7523102e-10
4145	NaN	1.7523102e-10
4146	NaN	1.7523118e-10
4147	NaN	1.7523848e-10
4148	NaN	1.7523848e-10
4149	NaN	1.7532191e-10
4150	NaN	1.7532191e-10
4151	NaN	1.752757e-10
4152	NaN	1.752761e-10
4153	NaN	1.752761e-10
4154	NaN	1.7527505e-10
4155	NaN	1.7527505e-10
4156	NaN	1.7525175e-10
4157	NaN	1.7525175e-10
4158	NaN	1.7509541e-10
4159	NaN	1.7509541e-10
4160	NaN	1.7510186e-10
4161	NaN	1.7510186e-10
4162	NaN	1.7513778e-10
4163	NaN	1.7513778e-10
4164	NaN	1.7514799e-10
4165	NaN	1.7516039e-10
4166	NaN	1.7516039e-10
4167	NaN	1.7514914e-10
4168	NaN	1.7514914e-10
4169	NaN	1.7515033e-10
4170	NaN	1.7513982e-10
4171	NaN	1.7513982e-10
4172	NaN	1.7514144e-10
4173	NaN	1.7514144e-10
4174	NaN	1.7514345e-10
4175	NaN	1.7514219e-10
4176	NaN	1.7514219e-10
4177	NaN	1.7514219e-10
4178	NaN	1.7514219e-10
4179	NaN	1.7514331e-10
4180	NaN	1.752171e-10
4181	NaN	1.752171e-10
4182	NaN	1.7521905e-10
4183	NaN	1.7521905e-10
4184	NaN	1.7576445e-10
4185	NaN	1.757593e-10
4186	NaN	1.757593e-10
4187	NaN	1.757532e-10
4188	NaN	1.757532e-10
4189	NaN	1.7575255e-10
4190	NaN	1.7574833e-10
4191	NaN	1.7574833e-10
4192	NaN	1.7570961e-10
4193	NaN	1.7570961e-10
4194	NaN	1.7570488e-10
4195	NaN	1.7564462e-10
4196	NaN	1.7564462e-10
4197	NaN	1.7564296e-10
4198	NaN	1.7564296e-10
4199	NaN	1.7620633e-10
4200	NaN	1.762053e-10
4201	NaN	1.7617671e-10
4202	NaN	1.7617671e-10
4203	NaN	1.7617765e-10
4204	NaN	1.7617765e-10
4205	NaN	1.7618232e-10
4206	NaN	1.7617967e-10
4207	NaN	1.7615911e-10
4208	NaN	1.7615911e-10
4209	NaN	1.754314e-10
4210	NaN	1.7543124e-10
4211	NaN	1.7543124e-10
4212	NaN	1.7543236e-10
4213	NaN	1.7543236e-10
4214	NaN	1.7540816e-10
4215	NaN	1.7540816e-10
4216	NaN	1.7540836e-10
4217	NaN	1.7540836e-10
4218	NaN	1.7540753e-10
4219	NaN	1.7540753e-10
4220	NaN	1.7540735e-10
4221	NaN	1.7540803e-10
4222	NaN	1.7540803e-10
4223	NaN	1.7541272e-10
4224	NaN	1.7541272e-10
4225	NaN	1.754423e-10
4226	NaN	1.754423e-10
4227	NaN	1.7543964e-10
4228	NaN	1.7543964e-10
4229	NaN	1.7543695e-10
4230	NaN	1.7543782e-10
4231	NaN	1.7543782e-10
4232	NaN	1.7544618e-10
4233	NaN	1.7544618e-10
4234	NaN	1.754467e-10
4235	NaN	1.754467e-10
4236	NaN	1.7544674e-10
4237	NaN	1.7544674e-10
4238	NaN	1.7544188e-10
4239	NaN	1.7543975e-10
4240	NaN	1.7543975e-10
4241	NaN	1.7524337e-10
4242	NaN	1.7524337e-10
4243	NaN	1.7523958e-10
4244	NaN	1.7523958e-10
4245	NaN	1.752394e-10
4246	NaN	1.760363e-10
4247	NaN	1.760363e-10
4248	NaN	1.7603652e-10
4249	NaN	1.7603652e-10
4250	NaN	1.7603176e-10
4251	NaN	1.760338e-10
4252	NaN	1.760338e-10
4253	NaN	1.7605564e-10
4254	NaN	1.7605564e-10
4255	NaN	1.763587e-10
4256	NaN	1.7635841e-10
4257	NaN	1.7635841e-10
4258	NaN	1.763583e-10
4259	NaN	1.763583e-10
4260	NaN	1.7636263e-10
4261	NaN	1.7636263e-10
4262	NaN	1.763686e-10
4263	NaN	1.763686e-10
4264	NaN	1.7636769e-10
4265	NaN	1.7636769e-10
4266	NaN	1.7636745e-10
4267	NaN	1.7636745e-10
4268	NaN	1.7539303e-10
4269	NaN	1.7539303e-10
4270	NaN	1.7539327e-10
4271	NaN	1.7539327e-10
4272	NaN	1.7537588e-10
4273	NaN	1.7537588e-10
4274	NaN	1.7611368e-10
4275	NaN	1.7611368e-10
4276	NaN	1.7611253e-10
4277	NaN	1.7611253e-10
4278	NaN	1.7611251e-10
4279	NaN	1.7611013e-10
4280	NaN	1.7611013e-10
4281	NaN	1.7609795e-10
4282	NaN	1.7609795e-10
4283	NaN	1.760973e-10
4284	NaN	1.760973e-10
4285	NaN	1.7608201e-10
4286	NaN	1.7528453e-10
4287	NaN	1.7528453e-10
4288	NaN	1.7611632e-10
4289	NaN	1.7611632e-10
4290	NaN	1.7611644e-10
4291	NaN	1.7611644e-10
4292	NaN	1.7611323e-10
4293	NaN	1.7611519e-10
4294	NaN	1.7611519e-10
4295	NaN	1.7611279e-10
4296	NaN	1.7611279e-10
4297	NaN	1.7611309e-10
4298	NaN	1.7611309e-10
4299	NaN	1.7611264e-10
4300	NaN	1.750336e-10
4301	NaN	1.750336e-10
4302	NaN	1.7503421e-10
4303	NaN	1.7503421e-10
4304	NaN	1.7503581e-10
4305	NaN	1.7503581e-10
4306	NaN	1.7520865e-10
4307	NaN	1.7520856e-10
4308	NaN	1.7520856e-10
4309	NaN	1.7526545e-10
4310	NaN	1.7526545e-10
4311	NaN	1.7526488e-10
4312	NaN	1.7526488e-10
4313	NaN	1.7526899e-10
4314	NaN	1.7526885e-10
4315	NaN	1.7526885e-10
4316	NaN	1.7580468e-10
4317	NaN	1.7580468e-10
4318	NaN	1.7580504e-10
4319	NaN	1.7580504e-10
4320	NaN	1.7580526e-10
4321	NaN	1.7580526e-10
4322	NaN	1.7577477e-10
4323	NaN	1.7577477e-10
4324	NaN	1.7571774e-10
4325	NaN	1.7571774e-10
4326	NaN	1.7571611e-10
4327	NaN	1.7571611e-10
4328	NaN	1.7571381e-10
4329	NaN	1.7571381e-10
4330	NaN	1.7571479e-10
4331	NaN	1.7571479e-10
4332	NaN	1.757141e-10
4333	NaN	1.757141e-10
4334	NaN	1.7577446e-10
4335	NaN	1.7577446e-10
4336	NaN	1.7577397e-10
4337	NaN	1.7539393e-10
4338	NaN	1.7539393e-10
4339	NaN	1.7539327e-10
4340	NaN	1.7565431e-10
4341	NaN	1.7565431e-10
4342	NaN	1.7564541e-10
4343	NaN	1.7564541e-10
4344	NaN	1.7564559e-10
4345	NaN	1.7564582e-10
4346	NaN	1.7564582e-10
4347	NaN	1.756693e-10
4348	NaN	1.756693e-10
4349	NaN	1.7566945e-10
4350	NaN	1.7566945e-10
4351	NaN	1.7567438e-10
4352	NaN	1.7567438e-10
4353	NaN	1.7567456e-10
4354	NaN	1.7471584e-10
4355	NaN	1.7471584e-10
4356	NaN	1.7471221e-10
4357	NaN	1.7509244e-10
4358	NaN	1.7509244e-10
4359	NaN	1.7509234e-10
4360	NaN	1.7509234e-10
4361	NaN	1.7507728e-10
4362	NaN	1.7507811e-10
4363	NaN	1.7507811e-10
4364	NaN	1.7507393e-10
4365	NaN	1.7507393e-10
4366	NaN	1.7508004e-10
4367	NaN	1.7385175e-10
4368	NaN	1.7385175e-10
4369	NaN	1.7385191e-10
4370	NaN	1.7385191e-10
4371	NaN	1.7385226e-10
4372	NaN	1.742883e-10
4373	NaN	1.742883e-10
4374	NaN	1.7428739e-10
4375	NaN	1.7428739e-10
4376	NaN	1.7428857e-10
4377	NaN	1.7428872e-10
4378	NaN	1.7428872e-10
4379	NaN	1.7428862e-10
4380	NaN	1.7428862e-10
4381	NaN	1.7428908e-10
4382	NaN	1.7428913e-10
4383	NaN	1.7428913e-10
4384	NaN	1.7412124e-10
4385	NaN	1.7412124e-10
4386	NaN	1.7412177e-10
4387	NaN	1.7412174e-10
4388	NaN	1.7412174e-10
4389	NaN	1.7412153e-10
4390	NaN	1.7412153e-10
4391	NaN	1.7411877e-10
4392	NaN	1.7411893e-10
4393	NaN	1.7355353e-10
4394	NaN	1.7355282e-10
4395	NaN	1.7355282e-10
4396	NaN	1.7354862e-10
4397	NaN	1.7354862e-10
4398	NaN	1.7354822e-10
4399	NaN	1.7376171e-10
4400	NaN	1.7376439e-10
4401	NaN	1.7376439e-10
4402	NaN	1.7376494e-10
4403	NaN	1.7376494e-10
4404	NaN	1.7376613e-10
4405	NaN	1.2387128e-10
4406	NaN	1.2386989e-10
4407	NaN	1.2386989e-10
4408	NaN	1.2386893e-10
4409	NaN	1.2386893e-10
4410	NaN	1.238703e-10
4411	NaN	1.238703e-10
4412	NaN	1.2387019e-10
4413	NaN	1.2386978e-10
4414	NaN	1.2386918e-10
4415	NaN	1.2386849e-10
4416	NaN	1.2386849e-10
4417	NaN	1.2386826e-10
4418	NaN	1.2386826e-10
4419	NaN	1.2386617e-10
4420	NaN	1.2386617e-10
4421	NaN	1.2386635e-10
4422	NaN	1.2386511e-10
4423	NaN	1.2386483e-10
4424	NaN	1.2446279e-10
4425	NaN	1.2446279e-10
4426	NaN	1.2445907e-10
4427	NaN	1.2445907e-10
4428	NaN	1.2445802e-10
4429	NaN	1.2445695e-10
4430	NaN	1.2445695e-10
4431	NaN	1.2446634e-10
4432	NaN	1.2446634e-10
4433	NaN	1.2445835e-10
4434	NaN	1.2445781e-10
4435	NaN	1.2404091e-10
4436	NaN	1.2404091e-10
4437	NaN	1.2404092e-10
4438	NaN	1.2404092e-10
4439	NaN	1.2404115e-10
4440	NaN	1.2404451e-10
4441	NaN	1.2404451e-10
4442	NaN	1.2389675e-10
4443	NaN	1.2389497e-10
4444	NaN	1.2389284e-10
4445	NaN	1.2389278e-10
4446	NaN	1.2389278e-10
4447	NaN	1.2388828e-10
4448	NaN	1.2388828e-10
4449	NaN	1.2388788e-10
4450	NaN	1.2388788e-10
4451	NaN	1.2388718e-10
4452	NaN	1.2388721e-10
4453	NaN	1.2381708e-10
4454	NaN	1.2381602e-10
4455	NaN	1.2381602e-10
4456	NaN	1.2368881e-10
4457	NaN	1.2368881e-10
4458	NaN	1.2368926e-10
4459	NaN	1.2368933e-10
4460	NaN	1.2368928e-10
4461	NaN	1.2368928e-10
4462	NaN	1.2368904e-10
4463	NaN	1.2368904e-10
4464	NaN	1.2361307e-10
4465	NaN	1.234729e-10
4466	NaN	1.234729e-10
4467	NaN	1.234729e-10
4468	NaN	1.234729e-10
4469	NaN	1.2347317e-10
4470	NaN	1.2347287e-10
4471	NaN	1.236048e-10
4472	NaN	1.236048e-10
4473	NaN	1.2360658e-10
4474	NaN	1.2360658e-10
4475	NaN	1.2360651e-10
4476	NaN	1.2360739e-10
4477	NaN	1.2324677e-10
4478	NaN	1.2324677e-10
4479	NaN	1.2330898e-10
4480	NaN	1.2330898e-10
4481	NaN	1.2330682e-10
4482	NaN	1.2330682e-10
4483	NaN	1.2330648e-10
4484	NaN	1.2330609e-10
4485	NaN	1.233061e-10
4486	NaN	1.233061e-10
4487	NaN	1.2330597e-10
4488	NaN	1.2330597e-10
4489	NaN	1.2330592e-10
4490	NaN	1.2330592e-10
4491	NaN	1.2330588e-10
4492	NaN	1.2330598e-10
4493	NaN	1.2321031e-10
4494	NaN	1.2321031e-10
4495	NaN	1.2321362e-10
4496	NaN	1.2321362e-10
4497	NaN	1.2320987e-10
4498	NaN	1.2320987e-10
4499	NaN	1.2321069e-10
4500	NaN	1.2321068e-10
4501	NaN	1.2007191e-10
4502	NaN	1.2007191e-10
4503	NaN	1.2007152e-10
4504	NaN	1.2007152e-10
4505	NaN	1.200715e-10
4506	NaN	1.200715e-10
4507	NaN	1.200715e-10
4508	NaN	1.200715e-10
4509	NaN	1.200715e-10
4510	NaN	1.2007137e-10
4511	NaN	1.2007137e-10
4512	NaN	1.2007144e-10
4513	NaN	4.3061643e-11
4514	NaN	4.3061643e-11
4515	NaN	4.3060114e-11
4516	NaN	4.3060114e-11
4517	NaN	4.3055426e-11
4518	NaN	4.3055426e-11
4519	NaN	4.3053472e-11
4520	NaN	4.3053472e-11
4521	NaN	4.3053328e-11
4522	NaN	4.3053328e-11
4523	NaN	4.3053208e-11
4524	NaN	4.3053809e-11
4525	NaN	4.3053666e-11
4526	NaN	4.3053666e-11
4527	NaN	4.3041911e-11
4528	NaN	4.3041911e-11
4529	NaN	4.3044732e-11
4530	NaN	4.3044732e-11
4531	NaN	4.3045874e-11
4532	NaN	4.3045427e-11
4533	NaN	4.3045427e-11
4534	NaN	4.30448e-11
4535	NaN	4.30448e-11
4536	NaN	4.3044921e-11
4537	NaN	4.3040923e-11
4538	NaN	4.3042836e-11
4539	NaN	4.3050798e-11
4540	NaN	4.3050798e-11
4541	NaN	4.3049775e-11
4542	NaN	4.3049775e-11
4543	NaN	4.3048993e-11
4544	NaN	4.3048993e-11
4545	NaN	4.3048796e-11
4546	NaN	4.3048796e-11
4547	NaN	4.3049016e-11
4548	NaN	4.3049006e-11
4549	NaN	4.3049006e-11
4550	NaN	4.3049006e-11
4551	NaN	4.3021312e-11
4552	NaN	4.3021276e-11
4553	NaN	4.3021276e-11
4554	NaN	4.3020573e-11
4555	NaN	4.3020573e-11
4556	NaN	4.3020238e-11
4557	NaN	4.302105e-11
4558	NaN	4.302105e-11
4559	NaN	4.3013902e-11
4560	NaN	4.2985516e-11
4561	NaN	4.2985349e-11
4562	NaN	4.2985697e-11
4563	NaN	4.2986288e-11
4564	NaN	4.2986288e-11
4565	NaN	4.2985859e-11
4566	NaN	4.298572e-11
4567	NaN	4.29842e-11
4568	NaN	4.2984268e-11
4569	NaN	4.2984268e-11
4570	NaN	4.2984175e-11
4571	NaN	4.2962688e-11
4572	NaN	4.2965216e-11
4573	NaN	4.2965216e-11
4574	NaN	4.2964809e-11
4575	NaN	4.2964809e-11
4576	NaN	4.2964749e-11
4577	NaN	4.2964749e-11
4578	NaN	4.2964707e-11
4579	NaN	4.2964707e-11
4580	NaN	4.2964606e-11
4581	NaN	4.2964606e-11
4582	NaN	4.2964279e-11
4583	NaN	4.2964279e-11
4584	NaN	4.2964051e-11
4585	NaN	4.2964051e-11
4586	NaN	4.2960557e-11
4587	NaN	4.2960557e-11
4588	NaN	4.296051e-11
4589	NaN	4.296051e-11
4590	NaN	4.2943855e-11
4591	NaN	4.2943855e-11
4592	NaN	4.2943519e-11
4593	NaN	4.2943519e-11
4594	NaN	4.2943681e-11
4595	NaN	4.2943681e-11
4596	NaN	4.2946808e-11
4597	NaN	4.2946808e-11
4598	NaN	4.2916902e-11
4599	NaN	4.2916902e-11
4600	NaN	4.2916825e-11
4601	NaN	4.2916825e-11
4602	NaN	4.2914818e-11
4603	NaN	4.2914818e-11
4604	NaN	4.2914564e-11
4605	NaN	4.2914564e-11
4606	NaN	4.2914664e-11
4607	NaN	4.2914664e-11
4608	NaN	4.2908381e-11
4609	NaN	4.2908326e-11
4610	NaN	4.2908326e-11
4611	NaN	4.2908321e-11
4612	NaN	4.2908321e-11
4613	NaN	4.2909709e-11
4614	NaN	4.2909709e-11
4615	NaN	4.2909784e-11
4616	NaN	4.2909784e-11
4617	NaN	4.2909825e-11
4618	NaN	4.2909816e-11
4619	NaN	4.2909816e-11
4620	NaN	4.2909975e-11
4621	NaN	4.2979493e-11
4622	NaN	4.2915628e-11
4623	NaN	4.2915628e-11
4624	NaN	4.2915172e-11
4625	NaN	4.2915172e-11
4626	NaN	4.2888286e-11
4627	NaN	4.2888286e-11
4628	NaN	4.2892193e-11
4629	NaN	4.289072e-11
4630	NaN	4.2891569e-11
4631	NaN	4.2891569e-11
4632	NaN	4.2891456e-11
4633	NaN	4.2890938e-11
4634	NaN	4.2890938e-11
4635	NaN	4.2891135e-11
4636	NaN	4.2891135e-11
4637	NaN	4.2890623e-11
4638	NaN	4.2885473e-11
4639	NaN	4.2885473e-11
4640	NaN	4.2888898e-11
4641	NaN	4.288503e-11
4642	NaN	4.288503e-11
4643	NaN	4.2884239e-11
4644	NaN	4.2884239e-11
4645	NaN	4.2884272e-11
4646	NaN	4.2894162e-11
4647	NaN	4.2894162e-11
4648	NaN	4.2894128e-11
4649	NaN	4.2717404e-11
4650	NaN	4.2717404e-11
4651	NaN	4.2717511e-11
4652	NaN	4.2717511e-11
4653	NaN	4.2717442e-11
4654	NaN	4.2740659e-11
4655	NaN	4.2740659e-11
4656	NaN	4.2740616e-11
4657	NaN	4.2517431e-11
4658	NaN	4.2517431e-11
4659	NaN	4.2517374e-11
4660	NaN	4.2517374e-11
4661	NaN	4.2517379e-11
4662	NaN	4.2517379e-11
4663	NaN	4.2517382e-11
4664	NaN	4.2517307e-11
4665	NaN	4.2334102e-11
4666	NaN	4.2334102e-11
4667	NaN	4.2333489e-11
4668	NaN	4.2333489e-11
4669	NaN	4.2338863e-11
4670	NaN	4.2338863e-11
4671	NaN	4.2340121e-11
4672	NaN	4.2333527e-11
4673	NaN	4.2231981e-11
4674	NaN	4.2231981e-11
4675	NaN	4.2232755e-11
4676	NaN	4.2232755e-11
4677	NaN	4.2232107e-11
4678	NaN	4.2232107e-11
4679	NaN	4.2232113e-11
4680	NaN	4.2232101e-11
4681	NaN	4.2092777e-11
4682	NaN	4.2092777e-11
4683	NaN	4.2092119e-11
4684	NaN	4.2092805e-11
4685	NaN	4.2092805e-11
4686	NaN	4.2092805e-11
4687	NaN	4.2092919e-11
4688	NaN	4.2092915e-11
4689	NaN	4.2092915e-11
4690	NaN	4.2092899e-11
4691	NaN	4.2092758e-11
4692	NaN	4.2092758e-11
4693	NaN	4.2092758e-11
4694	NaN	4.2093356e-11
4695	NaN	4.193412e-11
4696	NaN	4.193412e-11
4697	NaN	4.1939837e-11
4698	NaN	4.1941612e-11
4699	NaN	4.1941612e-11
4700	NaN	4.1941611e-11
4701	NaN	4.194136e-11
4702	NaN	4.1941339e-11
4703	NaN	4.1941339e-11
4704	NaN	4.1941032e-11
4705	NaN	4.1638626e-11
4706	NaN	4.1638626e-11
4707	NaN	4.1623913e-11
4708	NaN	4.1623913e-11
4709	NaN	4.162393e-11
4710	NaN	4.1623903e-11
4711	NaN	4.1609912e-11
4712	NaN	4.1609912e-11
4713	NaN	4.1611235e-11
4714	NaN	4.1611198e-11
4715	NaN	4.1611198e-11
4716	NaN	4.1610969e-11
4717	NaN	3.9569491e-11
4718	NaN	3.9569491e-11
4719	NaN	3.9580603e-11
4720	NaN	3.9580603e-11
4721	NaN	3.9580676e-11
4722	NaN	3.9580676e-11
4723	NaN	3.9580251e-11
4724	NaN	3.6430884e-11
4725	NaN	3.6430884e-11
4726	NaN	3.6430864e-11
4727	NaN	3.6430864e-11
4728	NaN	3.6430755e-11
4729	NaN	3.4503906e-11
4730	NaN	3.4276825e-11
4731	NaN	3.4276825e-11
4732	NaN	3.4276706e-11
4733	NaN	3.4276706e-11
4734	NaN	3.4276755e-11
4735	NaN	3.4276755e-11
4736	NaN	3.4276704e-11
4737	NaN	2.6905877e-12
4738	NaN	2.6907637e-12
4739	NaN	2.6907637e-12
4740	NaN	2.6901605e-12
4741	NaN	2.6316384e-12
4742	NaN	2.6316376e-12
4743	NaN	2.6312604e-12
4744	NaN	2.6032212e-12
4745	NaN	2.5991422e-12
4746	NaN	2.5991422e-12
4747	NaN	2.5993834e-12
4748	NaN	2.5993834e-12
4749	NaN	2.6016134e-12
4750	NaN	2.5994329e-12
4751	NaN	2.5994329e-12
4752	NaN	2.6085382e-12
4753	NaN	2.6085995e-12
4754	NaN	2.6085037e-12
4755	NaN	2.608454e-12
4756	NaN	2.608454e-12
4757	NaN	2.6101408e-12
4758	NaN	2.6101408e-12
4759	NaN	2.6101541e-12
4760	NaN	2.6101542e-12
4761	NaN	2.6101552e-12
4762	NaN	2.6101792e-12
4763	NaN	2.6101792e-12
4764	NaN	2.6091793e-12
4765	NaN	2.6063402e-12
4766	NaN	2.6063402e-12
4767	NaN	2.6065044e-12
4768	NaN	2.6063894e-12
4769	NaN	2.6063894e-12
4770	NaN	2.6065811e-12
4771	NaN	2.6065811e-12
4772	NaN	2.6069072e-12
4773	NaN	2.6069072e-12
4774	NaN	2.6057929e-12
4775	NaN	2.5868116e-12
4776	NaN	2.5868116e-12
4777	NaN	2.5769704e-12
4778	NaN	2.5805862e-12
4779	NaN	2.5805862e-12
4780	NaN	2.5805576e-12
4781	NaN	2.5805576e-12
4782	NaN	2.5805641e-12
4783	NaN	2.5805641e-12
4784	NaN	2.5786278e-12
4785	NaN	2.5786274e-12
4786	NaN	2.5786274e-12
4787	NaN	2.5787182e-12
4788	NaN	2.5798365e-12
4789	NaN	2.5799489e-12
4790	NaN	2.5799489e-12
4791	NaN	2.582606e-12
4792	NaN	2.582606e-12
4793	NaN	2.5829672e-12
4794	NaN	2.5816299e-12
4795	NaN	2.5816299e-12
4796	NaN	2.5616411e-12
4797	NaN	2.5503392e-12
4798	NaN	2.5503392e-12
4799	NaN	2.5468437e-12
4800	NaN	2.5468437e-12
4801	NaN	2.548257e-12
4802	NaN	2.545962e-12
4803	NaN	2.545962e-12
4804	NaN	2.5458572e-12
4805	NaN	2.545855e-12
4806	NaN	2.545855e-12
4807	NaN	2.5458369e-12
4808	NaN	2.5458369e-12
4809	NaN	2.5466844e-12
4810	NaN	2.5558063e-12
4811	NaN	2.5558063e-12
4812	NaN	2.5565847e-12
4813	NaN	2.5565847e-12
4814	NaN	2.5575027e-12
4815	NaN	2.5561826e-12
4816	NaN	2.5576404e-12
4817	NaN	2.5576404e-12
4818	NaN	2.5586024e-12
4819	NaN	2.5586024e-12
4820	NaN	2.5585048e-12
4821	NaN	2.5565731e-12
4822	NaN	2.5493558e-12
4823	NaN	2.5493558e-12
4824	NaN	2.5481023e-12
4825	NaN	2.5481023e-12
4826	NaN	2.5492722e-12
4827	NaN	2.5483504e-12
4828	NaN	2.5483504e-12
4829	NaN	2.5553396e-12
4830	NaN	2.5553396e-12
4831	NaN	2.5552677e-12
4832	NaN	2.5549868e-12
4833	NaN	2.5549868e-12
4834	NaN	2.5562579e-12
4835	NaN	2.5587395e-12
4836	NaN	2.5587395e-12
4837	NaN	2.5578447e-12
4838	NaN	2.5578447e-12
4839	NaN	2.5521242e-12
4840	NaN	2.5520629e-12
4841	NaN	2.5520629e-12
4842	NaN	2.5523782e-12
4843	NaN	2.5557826e-12
4844	NaN	2.5557826e-12
4845	NaN	2.5532146e-12
4846	NaN	2.5532146e-12
4847	NaN	2.5529146e-12
4848	NaN	2.5528153e-12
4849	NaN	2.5502959e-12
4850	NaN	2.5502959e-12
4851	NaN	2.5432542e-12
4852	NaN	2.5432542e-12
4853	NaN	2.5440546e-12
4854	NaN	2.5440546e-12
4855	NaN	2.5437934e-12
4856	NaN	2.5392116e-12
4857	NaN	2.5392116e-12
4858	NaN	2.5378675e-12
4859	NaN	2.5378675e-12
4860	NaN	2.5392364e-12
4861	NaN	2.5392364e-12
4862	NaN	2.5371511e-12
4863	NaN	2.5371511e-12
4864	NaN	2.5369454e-12
4865	NaN	2.5369454e-12
4866	NaN	2.5370037e-12
4867	NaN	2.5386907e-12
4868	NaN	2.5388902e-12
4869	NaN	2.5388902e-12
4870	NaN	2.5373049e-12
4871	NaN	2.5373049e-12
4872	NaN	2.5371351e-12
4873	NaN	2.5371351e-12
4874	NaN	2.5370197e-12
4875	NaN	2.5370197e-12
4876	NaN	2.536988e-12
4877	NaN	2.536988e-12
4878	NaN	2.5374135e-12
4879	NaN	2.5374135e-12
4880	NaN	2.5374151e-12
4881	NaN	2.5374151e-12
4882	NaN	2.5375603e-12
4883	NaN	2.5375603e-12
4884	NaN	2.5375794e-12
4885	NaN	2.5375794e-12
4886	NaN	2.5379903e-12
4887	NaN	2.5379903e-12
4888	NaN	2.5379905e-12
4889	NaN	2.5379905e-12
4890	NaN	2.5371875e-12
4891	NaN	2.5371875e-12
4892	NaN	2.5367963e-12
4893	NaN	2.5367963e-12
4894	NaN	2.5368268e-12
4895	NaN	2.5368268e-12
4896	NaN	2.5368961e-12
4897	NaN	2.5453006e-12
4898	NaN	2.5453006e-12
4899	NaN	2.5451163e-12
4900	NaN	2.5451163e-12
4901	NaN	2.5451265e-12
4902	NaN	2.5451265e-12
4903	NaN	2.5458268e-12
4904	NaN	2.5462532e-12
4905	NaN	2.5462532e-12
4906	NaN	2.5461438e-12
4907	NaN	2.5461762e-12
4908	NaN	2.5461762e-12
4909	NaN	2.5462481e-12
4910	NaN	2.5462481e-12
4911	NaN	2.5462414e-12
4912	NaN	2.5462414e-12
4913	NaN	2.5440943e-12
4914	NaN	2.5443698e-12
4915	NaN	2.5443698e-12
4916	NaN	2.5444941e-12
4917	NaN	2.5469252e-12
4918	NaN	2.5469252e-12
4919	NaN	2.5575848e-12
4920	NaN	2.5575848e-12
4921	NaN	2.557577e-12
4922	NaN	2.557577e-12
4923	NaN	2.5574733e-12
4924	NaN	2.5577708e-12
4925	NaN	2.5577708e-12
4926	NaN	2.5576638e-12
4927	NaN	2.5521431e-12
4928	NaN	2.5521431e-12
4929	NaN	2.5521146e-12
4930	NaN	2.5521146e-12
4931	NaN	2.5521078e-12
4932	NaN	2.5521078e-12
4933	NaN	2.5520399e-12
4934	NaN	2.5519722e-12
4935	NaN	2.5519722e-12
4936	NaN	2.5572766e-12
4937	NaN	2.5460127e-12
4938	NaN	2.5460127e-12
4939	NaN	2.5459484e-12
4940	NaN	2.5459484e-12
4941	NaN	2.5458776e-12
4942	NaN	2.5458776e-12
4943	NaN	2.5373391e-12
4944	NaN	2.5362242e-12
4945	NaN	2.5337328e-12
4946	NaN	2.5337328e-12
4947	NaN	2.533856e-12
4948	NaN	2.533856e-12
4949	NaN	2.5339003e-12
4950	NaN	2.5339003e-12
4951	NaN	2.5338197e-12
4952	NaN	2.5351165e-12
4953	NaN	2.5351165e-12
4954	NaN	2.5351162e-12
4955	NaN	2.5351162e-12
4956	NaN	2.5351248e-12
4957	NaN	2.5384345e-12
4958	NaN	2.5384345e-12
4959	NaN	2.538762e-12
4960	NaN	2.538762e-12
4961	NaN	2.5379563e-12
4962	NaN	2.5379563e-12
4963	NaN	2.5379687e-12
4964	NaN	2.5360294e-12
4965	NaN	2.5360294e-12
4966	NaN	2.5360619e-12
4967	NaN	2.5360619e-12
4968	NaN	2.5360533e-12
4969	NaN	2.5360533e-12
4970	NaN	2.5352501e-12
4971	NaN	2.5352501e-12
4972	NaN	2.5352517e-12
4973	NaN	2.5352517e-12
4974	NaN	2.5343192e-12
4975	NaN	2.5343192e-12
4976	NaN	2.5394766e-12
4977	NaN	2.5394766e-12
4978	NaN	2.5406253e-12
4979	NaN	2.5406253e-12
4980	NaN	2.5441049e-12
4981	NaN	2.5442635e-12
4982	NaN	2.5442314e-12
4983	NaN	2.5442314e-12
4984	NaN	2.5443676e-12
4985	NaN	2.5443676e-12
4986	NaN	2.5445392e-12
4987	NaN	2.5443752e-12
4988	NaN	2.5379681e-12
4989	NaN	2.5489563e-12
4990	NaN	2.5463838e-12
4991	NaN	2.5463838e-12
4992	NaN	2.5453203e-12
4993	NaN	2.5451999e-12
4994	NaN	2.5507391e-12
4995	NaN	2.5507391e-12
4996	NaN	2.5507562e-12
4997	NaN	2.5507562e-12
4998	NaN	2.5507928e-12
4999	NaN	2.551724e-12
5000	NaN	2.5504023e-12
5001	NaN	2.5504023e-12
5002	NaN	2.5503601e-12
5003	NaN	2.5503601e-12
5004	NaN	2.5503345e-12
5005	NaN	2.5503345e-12
5006	NaN	2.5506e-12
5007	NaN	2.5506e-12
5008	NaN	2.5504605e-12
5009	NaN	2.5504605e-12
5010	NaN	2.5539185e-12
5011	NaN	2.5539185e-12
5012	NaN	2.5539013e-12
5013	NaN	2.5539013e-12
5014	NaN	2.5524465e-12
5015	NaN	2.5524465e-12
5016	NaN	2.5523403e-12
5017	NaN	2.5521671e-12
5018	NaN	2.5521671e-12
5019	NaN	2.5517984e-12
5020	NaN	2.5517984e-12
5021	NaN	2.5529731e-12
5022	NaN	2.5529731e-12
5023	NaN	2.5529444e-12
5024	NaN	2.5470548e-12
5025	NaN	2.5470548e-12
5026	NaN	2.5470521e-12
5027	NaN	2.5470521e-12
5028	NaN	2.548615e-12
5029	NaN	2.5448272e-12
5030	NaN	2.5448272e-12
5031	NaN	2.5451417e-12
5032	NaN	2.5441596e-12
5033	NaN	2.5441596e-12
5034	NaN	2.5439553e-12
5035	NaN	2.5439553e-12
5036	NaN	2.5439501e-12
5037	NaN	2.5523674e-12
5038	NaN	2.5523674e-12
5039	NaN	2.5519977e-12
5040	NaN	2.5519819e-12
5041	NaN	2.5519744e-12
5042	NaN	2.5519744e-12
5043	NaN	2.5518833e-12
5044	NaN	2.5518833e-12
5045	NaN	2.5331023e-12
5046	NaN	2.5264288e-12
5047	NaN	2.5265561e-12
5048	NaN	2.5265561e-12
5049	NaN	2.5264942e-12
5050	NaN	2.5264942e-12
5051	NaN	2.5263586e-12
5052	NaN	2.5263655e-12
5053	NaN	2.5263655e-12
5054	NaN	2.5263707e-12
5055	NaN	2.5264237e-12
5056	NaN	2.5264237e-12
5057	NaN	2.5264123e-12
5058	NaN	2.5264123e-12
5059	NaN	2.5264015e-12
5060	NaN	2.5264015e-12
5061	NaN	2.5263304e-12
5062	NaN	2.5264758e-12
5063	NaN	2.5264758e-12
5064	NaN	2.5264851e-12
5065	NaN	2.5264851e-12
5066	NaN	2.5265517e-12
5067	NaN	2.5265517e-12
5068	NaN	2.5266218e-12
5069	NaN	2.5266218e-12
5070	NaN	2.52666e-12
5071	NaN	2.52666e-12
5072	NaN	2.5266673e-12
5073	NaN	2.5266673e-12
5074	NaN	2.5266679e-12
5075	NaN	2.5266679e-12
5076	NaN	2.5266466e-12
5077	NaN	2.5266466e-12
5078	NaN	2.526616e-12
5079	NaN	2.526616e-12
5080	NaN	2.5261289e-12
5081	NaN	2.5261289e-12
5082	NaN	2.5261419e-12
5083	NaN	2.5261419e-12
5084	NaN	2.5261662e-12
5085	NaN	2.5261662e-12
5086	NaN	2.5261738e-12
5087	NaN	2.5261738e-12
5088	NaN	2.5262288e-12
5089	NaN	2.5262288e-12
5090	NaN	2.5263619e-12
5091	NaN	2.5263619e-12
5092	NaN	2.5263555e-12
5093	NaN	2.5263555e-12
5094	NaN	2.5257694e-12
5095	NaN	2.5257694e-12
5096	NaN	2.5257389e-12
5097	NaN	2.5257389e-12
5098	NaN	2.5257383e-12
5099	NaN	2.5257383e-12
5100	NaN	2.5256905e-12
5101	NaN	2.5306623e-12
5102	NaN	2.5264326e-12
5103	NaN	2.5264326e-12
5104	NaN	2.5263331e-12
5105	NaN	2.5263331e-12
5106	NaN	2.5263544e-12
5107	NaN	2.5263544e-12
5108	NaN	2.5264471e-12
5109	NaN	2.5264471e-12
5110	NaN	2.5264334e-12
5111	NaN	2.5262967e-12
5112	NaN	2.5263192e-12
5113	NaN	2.5263273e-12
5114	NaN	2.5263273e-12
5115	NaN	2.526425e-12
5116	NaN	2.526425e-12
5117	NaN	2.5269072e-12
5118	NaN	2.5269072e-12
5119	NaN	2.5268945e-12
5120	NaN	2.5322551e-12
5121	NaN	2.5322551e-12
5122	NaN	2.5321113e-12
5123	NaN	2.5321113e-12
5124	NaN	2.5321242e-12
5125	NaN	2.5321225e-12
5126	NaN	2.5321225e-12
5127	NaN	2.5321088e-12
5128	NaN	2.5321088e-12
5129	NaN	2.5318054e-12
5130	NaN	2.5332299e-12
5131	NaN	2.5332299e-12
5132	NaN	2.5332438e-12
5133	NaN	2.5332438e-12
5134	NaN	2.5334981e-12
5135	NaN	2.5249904e-12
5136	NaN	2.5249904e-12
5137	NaN	2.5236866e-12
5138	NaN	2.5236866e-12
5139	NaN	2.5237179e-12
5140	NaN	2.5237174e-12
5141	NaN	2.5237174e-12
5142	NaN	2.5237033e-12
5143	NaN	2.5237033e-12
5144	NaN	2.5236101e-12
5145	NaN	2.52362e-12
5146	NaN	2.52362e-12
5147	NaN	2.5235842e-12
5148	NaN	2.5235842e-12
5149	NaN	2.5235717e-12
5150	NaN	2.5261314e-12
5151	NaN	2.5261314e-12
5152	NaN	2.5256884e-12
5153	NaN	2.5256884e-12
5154	NaN	2.5256888e-12
5155	NaN	2.5256884e-12
5156	NaN	2.5256884e-12
5157	NaN	2.5255012e-12
5158	NaN	2.5255012e-12
5159	NaN	2.5254946e-12
5160	NaN	2.5248422e-12
5161	NaN	2.3808955e-12
5162	NaN	2.3809398e-12
5163	NaN	2.3809386e-12
5164	NaN	2.3809386e-12
5165	NaN	2.3809388e-12
5166	NaN	2.3809524e-12
5167	NaN	2.3809387e-12
5168	NaN	2.3809377e-12
5169	NaN	2.3809377e-12
5170	NaN	2.3809597e-12
5171	NaN	2.3809596e-12
5172	NaN	2.3806223e-12
5173	NaN	1.0156157e-12
5174	NaN	4.3919269e-13


==> graphics/data/butterfly_residual_eigtadi_trunc.dat <==
x_iter_rank	y_explicit	y_implicit
0	NaN	1
2	NaN	0.99999761
13	NaN	0.37831364
25	NaN	0.36787737
37	NaN	0.23600916
48	NaN	0.22239343
57	NaN	0.14300918
64	NaN	0.14168705
71	NaN	0.067389666
77	NaN	0.064483722
82	NaN	0.064097526
88	NaN	0.0046988468
89	NaN	0.0024392136
90	NaN	0.0023993056
91	NaN	0.0023993056
92	NaN	0.0019411264
95	NaN	0.0018139935
97	NaN	0.0015954855
99	NaN	0.0014476235
101	NaN	0.0010059172
102	NaN	0.00062718868
103	NaN	0.00062718868
104	NaN	0.00062718868
107	NaN	0.00056787575
108	NaN	0.0004808289
109	NaN	0.00045915342
111	NaN	0.00039422355
112	NaN	0.00039422355
113	NaN	0.00039422355
116	NaN	0.00029015333
118	NaN	0.00023280354
119	NaN	0.00023280354
122	NaN	0.00018455881
125	NaN	0.00016182671
127	NaN	0.00016182671
128	NaN	0.00016182671
129	NaN	0.00016182671
131	NaN	0.00016182671
133	NaN	0.00016182671
134	NaN	0.00014540621
135	NaN	0.00014540621
136	NaN	0.00010262033
137	NaN	0.00010047044
138	NaN	0.00010047044
139	NaN	0.00010047044
140	NaN	0.00010047044
143	NaN	0.00010047044
144	NaN	9.4334681e-05
145	NaN	7.3947901e-05
146	NaN	7.3947901e-05
147	NaN	7.3947901e-05
150	NaN	7.3947901e-05
151	NaN	7.3947901e-05
152	NaN	7.3947901e-05
155	NaN	7.3947901e-05
157	NaN	7.3947901e-05
161	NaN	5.9584038e-05
163	NaN	5.9584038e-05
166	NaN	5.9584038e-05
167	NaN	5.9584038e-05
169	NaN	5.9584038e-05
171	NaN	5.9584038e-05
174	NaN	5.9584038e-05
178	NaN	5.9584038e-05
180	NaN	5.9584038e-05
181	NaN	5.9584038e-05
182	NaN	5.9584038e-05
184	NaN	5.9584038e-05
186	NaN	5.9584038e-05
187	NaN	5.4618137e-05
188	NaN	5.4618137e-05
189	NaN	5.4297311e-05
192	NaN	5.4297311e-05
194	NaN	5.4297311e-05
197	NaN	5.4297311e-05
200	NaN	5.4297311e-05
201	NaN	5.4297311e-05
202	NaN	5.077528e-05
203	NaN	5.0195684e-05
205	NaN	5.0195684e-05
207	NaN	2.072692e-05
209	NaN	1.832866e-05
211	NaN	1.832866e-05
213	NaN	1.832866e-05
214	NaN	1.5454214e-05
215	NaN	1.434445e-05
217	NaN	1.1521643e-05
218	NaN	1.1521643e-05
219	NaN	8.241026e-06
220	NaN	8.241026e-06
221	NaN	6.6733052e-06
222	NaN	5.7830331e-06
225	NaN	3.320416e-06
226	NaN	3.320416e-06
229	NaN	3.320416e-06
230	NaN	3.320416e-06
231	NaN	3.320416e-06
233	NaN	3.2497959e-06
235	NaN	2.2102826e-06
236	NaN	2.2102826e-06
237	NaN	2.0082476e-06
239	NaN	1.6968685e-06
241	NaN	1.6624744e-06
244	NaN	1.4653218e-06
245	NaN	1.273168e-06
246	NaN	1.1589013e-06
247	NaN	9.4680281e-07
248	NaN	9.3613609e-07
249	NaN	9.3613609e-07
250	NaN	8.0822459e-07
251	NaN	8.0822459e-07
252	NaN	8.0822459e-07
253	NaN	8.0822459e-07
255	NaN	7.6866716e-07
256	NaN	7.2422473e-07
258	NaN	7.0871614e-07
260	NaN	7.0871614e-07
261	NaN	6.6210579e-07
262	NaN	6.5593053e-07
263	NaN	6.3340654e-07
266	NaN	6.2673768e-07
268	NaN	6.1670616e-07
269	NaN	6.1670616e-07
270	NaN	6.1670616e-07
271	NaN	6.1670616e-07
273	NaN	6.1670616e-07
274	NaN	6.0987488e-07
276	NaN	5.9594315e-07
278	NaN	5.7625084e-07
279	NaN	5.7625084e-07
281	NaN	5.3899661e-07
282	NaN	4.7681015e-07
285	NaN	2.3876943e-07
286	NaN	2.3590572e-07
290	NaN	1.143459e-07
291	NaN	3.7873735e-08
292	NaN	3.7873735e-08
294	NaN	3.7873735e-08
295	NaN	3.7873735e-08
296	NaN	3.7873735e-08
297	NaN	3.7590843e-08
298	NaN	3.5661325e-08
299	NaN	3.5661325e-08
301	NaN	2.4598233e-08
303	NaN	2.4598233e-08
305	NaN	2.3402581e-08
308	NaN	1.9739929e-08
309	NaN	1.8818091e-08
310	NaN	1.3399734e-08
312	NaN	1.1823614e-08
314	NaN	1.1619167e-08
315	NaN	1.1286703e-08
317	NaN	1.1101911e-08
318	NaN	1.1053945e-08
320	NaN	1.0979805e-08
321	NaN	1.0851898e-08
322	NaN	1.0804442e-08
323	NaN	1.0777924e-08
324	NaN	1.0777924e-08
325	NaN	1.0714878e-08
326	NaN	1.0639361e-08
327	NaN	1.0639361e-08
328	NaN	1.0346347e-08
329	NaN	9.9932786e-09
330	NaN	2.7140076e-09
331	NaN	2.0907174e-09
332	NaN	2.0670198e-09
334	NaN	5.466243e-10
336	NaN	5.0884468e-10
337	NaN	5.0884468e-10
338	NaN	5.0884468e-10
339	NaN	5.0884468e-10
341	NaN	5.0884468e-10
342	NaN	5.0884468e-10
343	NaN	4.4244542e-10
344	NaN	4.1796686e-10
346	NaN	3.996222e-10
348	NaN	3.996222e-10
349	NaN	3.7259186e-10
350	NaN	3.5658168e-10
352	NaN	3.5658168e-10
353	NaN	3.5658168e-10
355	NaN	3.5658168e-10
358	NaN	3.5658168e-10
360	NaN	3.5658168e-10
362	NaN	3.5658168e-10
363	NaN	3.5658168e-10
364	NaN	3.5089736e-10
366	NaN	2.6310692e-10
367	NaN	2.1732725e-10
368	NaN	1.8506099e-10
369	NaN	1.8491599e-10
370	NaN	1.8491599e-10
371	NaN	1.8491599e-10
373	NaN	1.8491599e-10
374	NaN	1.8270028e-10
375	NaN	1.8105942e-10
376	NaN	1.8105942e-10
377	NaN	1.7891474e-10
378	NaN	1.7724535e-10
379	NaN	1.7558362e-10
380	NaN	1.7527167e-10
381	NaN	1.7509541e-10
382	NaN	1.7509541e-10
383	NaN	1.7509541e-10
384	NaN	1.7509541e-10
385	NaN	1.7509541e-10
386	NaN	1.7509541e-10
387	NaN	1.7509541e-10
389	NaN	1.7509541e-10
391	NaN	1.7509541e-10
392	NaN	1.7471584e-10
394	NaN	1.7471584e-10
395	NaN	1.7428862e-10
396	NaN	1.7411877e-10
397	NaN	1.7376613e-10
399	NaN	1.2386826e-10
400	NaN	1.2386826e-10
402	NaN	1.2381602e-10
403	NaN	1.234729e-10
405	NaN	4.3041911e-11
406	NaN	4.3021312e-11
407	NaN	4.2986288e-11
409	NaN	4.2964749e-11
410	NaN	4.296051e-11
411	NaN	4.2885473e-11
412	NaN	4.2717511e-11
413	NaN	4.2232755e-11
414	NaN	4.2092919e-11
415	NaN	4.1941611e-11
416	NaN	2.5994329e-12
417	NaN	2.5994329e-12
418	NaN	2.5468437e-12
420	NaN	2.5468437e-12
421	NaN	2.5468437e-12
422	NaN	2.5370197e-12
423	NaN	2.5370197e-12
424	NaN	2.5370197e-12
426	NaN	2.5339003e-12
427	NaN	2.5339003e-12
429	NaN	2.5339003e-12
430	NaN	2.5339003e-12
433	NaN	2.5263304e-12
434	NaN	2.5263304e-12
435	NaN	2.5257383e-12
436	NaN	2.5257383e-12
438	NaN	2.5257383e-12
440	NaN	2.5235842e-12
441	NaN	2.3809596e-12
442	NaN	2.3806223e-12
443	NaN	1.0156157e-12
444	NaN	4.3919269e-13


==> graphics/data/complex_residual_adi.dat <==
x_iter_rank	y_explicit	y_implicit
1	1	1
2	1	1
3	1	1
4	1	1
5	1	1
6	1	1
7	1	1
8	1	1
9	1	1
10	1	1
11	1	1
12	1	1
13	1	1
14	1	1
15	1	1
16	1	1
17	1	1
18	1	1
19	1	1
20	0.053098303	0.053098303
21	0.053098303	0.053098303
22	0.053098303	0.053098303
23	0.053098303	0.053098303
24	0.053098303	0.053098303
25	0.053098303	0.053098303
26	0.053098303	0.053098303
27	0.053098303	0.053098303
28	0.053098303	0.053098303
29	0.053098303	0.053098303
30	0.053098303	0.053098303
31	0.053098303	0.053098303
32	0.053098303	0.053098303
33	0.053098303	0.053098303
34	0.053098303	0.053098303
35	0.053098303	0.053098303
36	0.053098303	0.053098303
37	0.053098303	0.053098303
38	0.053098303	0.053098303
39	0.053098303	0.053098303
40	0.0028874226	0.0028874226
41	0.0028874226	0.0028874226
42	0.0028874226	0.0028874226
43	0.0028874226	0.0028874226
44	0.0028874226	0.0028874226
45	0.0028874226	0.0028874226
46	0.0028874226	0.0028874226
47	0.0028874226	0.0028874226
48	0.0028874226	0.0028874226
49	0.0028874226	0.0028874226
50	0.0028874226	0.0028874226
51	0.0028874226	0.0028874226
52	0.0028874226	0.0028874226
53	0.0028874226	0.0028874226
54	0.0028874226	0.0028874226
55	0.0028874226	0.0028874226
56	0.0028874226	0.0028874226
57	0.0028874226	0.0028874226
58	0.0028874226	0.0028874226
59	0.0028874226	0.0028874226
60	0.00016384474	0.00016384474
61	0.00016384474	0.00016384474
62	0.00016384474	0.00016384474
63	0.00016384474	0.00016384474
64	0.00016384474	0.00016384474
65	0.00016384474	0.00016384474
66	0.00016384474	0.00016384474
67	0.00016384474	0.00016384474
68	0.00016384474	0.00016384474
69	0.00016384474	0.00016384474
70	0.00016384474	0.00016384474
71	0.00016384474	0.00016384474
72	0.00016384474	0.00016384474
73	0.00016384474	0.00016384474
74	0.00016384474	0.00016384474
75	0.00016384474	0.00016384474
76	0.00016384474	0.00016384474
77	0.00016384474	0.00016384474
78	0.00016384474	0.00016384474
79	0.00016384474	0.00016384474
80	9.8915352e-06	9.8915352e-06
81	9.8915352e-06	9.8915352e-06
82	9.8915352e-06	9.8915352e-06
83	9.8915352e-06	9.8915352e-06
84	9.8915352e-06	9.8915352e-06
85	9.8915352e-06	9.8915352e-06
86	9.8915352e-06	9.8915352e-06
87	9.8915352e-06	9.8915352e-06
88	9.8915352e-06	9.8915352e-06
89	9.8915352e-06	9.8915352e-06
90	9.8915352e-06	9.8915352e-06
91	9.8915352e-06	9.8915352e-06
92	9.8915352e-06	9.8915352e-06
93	9.8915352e-06	9.8915352e-06
94	9.8915352e-06	9.8915352e-06
95	9.8915352e-06	9.8915352e-06
96	9.8915352e-06	9.8915352e-06
97	9.8915352e-06	9.8915352e-06
98	9.8915352e-06	9.8915352e-06
99	9.8915352e-06	9.8915352e-06
100	7.2880192e-07	7.2880192e-07
101	7.2880192e-07	7.2880192e-07
102	7.2880192e-07	7.2880192e-07
103	7.2880192e-07	7.2880192e-07
104	7.2880192e-07	7.2880192e-07
105	7.2880192e-07	7.2880192e-07
106	7.2880192e-07	7.2880192e-07
107	7.2880192e-07	7.2880192e-07
108	7.2880192e-07	7.2880192e-07
109	7.2880192e-07	7.2880192e-07
110	7.2880192e-07	7.2880192e-07
111	7.2880192e-07	7.2880192e-07
112	7.2880192e-07	7.2880192e-07
113	7.2880192e-07	7.2880192e-07
114	7.2880192e-07	7.2880192e-07
115	7.2880192e-07	7.2880192e-07
116	7.2880192e-07	7.2880192e-07
117	7.2880192e-07	7.2880192e-07
118	7.2880192e-07	7.2880192e-07
119	7.2880192e-07	7.2880192e-07
120	5.8164796e-08	5.8164796e-08
121	5.8164796e-08	5.8164796e-08
122	5.8164796e-08	5.8164796e-08
123	5.8164796e-08	5.8164796e-08
124	5.8164796e-08	5.8164796e-08
125	5.8164796e-08	5.8164796e-08
126	5.8164796e-08	5.8164796e-08
127	5.8164796e-08	5.8164796e-08
128	5.8164796e-08	5.8164796e-08
129	5.8164796e-08	5.8164796e-08
130	5.8164796e-08	5.8164796e-08
131	5.8164796e-08	5.8164796e-08
132	5.8164796e-08	5.8164796e-08
133	5.8164796e-08	5.8164796e-08
134	5.8164796e-08	5.8164796e-08
135	5.8164796e-08	5.8164796e-08
136	5.8164796e-08	5.8164796e-08
137	5.8164796e-08	5.8164796e-08
138	5.8164796e-08	5.8164796e-08
139	5.8164796e-08	5.8164796e-08
140	2.2644665e-09	2.2644665e-09
141	2.2644665e-09	2.2644665e-09
142	2.2644665e-09	2.2644665e-09
143	2.2644665e-09	2.2644665e-09
144	2.2644665e-09	2.2644665e-09
145	2.2644665e-09	2.2644665e-09
146	2.2644665e-09	2.2644665e-09
147	2.2644665e-09	2.2644665e-09
148	2.2644665e-09	2.2644665e-09
149	2.2644665e-09	2.2644665e-09
150	2.2644665e-09	2.2644665e-09
151	2.2644665e-09	2.2644665e-09
152	2.2644665e-09	2.2644665e-09
153	2.2644665e-09	2.2644665e-09
154	2.2644665e-09	2.2644665e-09
155	2.2644665e-09	2.2644665e-09
156	2.2644665e-09	2.2644665e-09
157	2.2644665e-09	2.2644665e-09
158	2.2644665e-09	2.2644665e-09
159	2.2644665e-09	2.2644665e-09
160	1.6322465e-10	1.6322466e-10
161	1.6322465e-10	1.6322466e-10
162	1.6322465e-10	1.6322466e-10
163	1.6322465e-10	1.6322466e-10
164	1.6322465e-10	1.6322466e-10
165	1.6322465e-10	1.6322466e-10
166	1.6322465e-10	1.6322466e-10
167	1.6322465e-10	1.6322466e-10
168	1.6322465e-10	1.6322466e-10
169	1.6322465e-10	1.6322466e-10
170	1.6322465e-10	1.6322466e-10
171	1.6322465e-10	1.6322466e-10
172	1.6322465e-10	1.6322466e-10
173	1.6322465e-10	1.6322466e-10
174	1.6322465e-10	1.6322466e-10
175	1.6322465e-10	1.6322466e-10
176	1.6322465e-10	1.6322466e-10
177	1.6322465e-10	1.6322466e-10
178	1.6322465e-10	1.6322466e-10
179	1.6322465e-10	1.6322466e-10
180	9.4346901e-12	9.4346899e-12
181	9.4346901e-12	9.4346899e-12
182	9.4346901e-12	9.4346899e-12
183	9.4346901e-12	9.4346899e-12
184	9.4346901e-12	9.4346899e-12
185	9.4346901e-12	9.4346899e-12
186	9.4346901e-12	9.4346899e-12
187	9.4346901e-12	9.4346899e-12
188	9.4346901e-12	9.4346899e-12
189	9.4346901e-12	9.4346899e-12
190	9.4346901e-12	9.4346899e-12
191	9.4346901e-12	9.4346899e-12
192	9.4346901e-12	9.4346899e-12
193	9.4346901e-12	9.4346899e-12
194	9.4346901e-12	9.4346899e-12
195	9.4346901e-12	9.4346899e-12
196	9.4346901e-12	9.4346899e-12
197	9.4346901e-12	9.4346899e-12
198	9.4346901e-12	9.4346899e-12
199	9.4346901e-12	9.4346899e-12
200	5.3323964e-13	5.3323773e-13


==> graphics/data/complex_residual_eigtadi.dat <==
x_iter_rank	y_explicit	y_implicit
1	0.89655883	0.89655883
2	0.83677372	0.83677372
3	0.80756276	0.80756276
4	0.79458998	0.79458998
5	0.68650673	0.68650673
6	0.68616184	0.68616184
7	0.58338344	0.58338344
8	0.5311957	0.5311957
9	0.50233487	0.50233487
10	0.47403338	0.47403338
11	0.40788233	0.40788233
12	0.29772346	0.29772346
13	0.23291311	0.23291311
14	0.20474872	0.20474872
15	0.1731472	0.1731472
16	0.15602083	0.15602083
17	0.14640202	0.14640202
18	0.087345622	0.087345622
19	0.084295935	0.084295935
20	0.056532958	0.056532958
21	0.054543077	0.054543077
22	0.051748204	0.051748204
23	0.048045814	0.048045814
24	0.042682657	0.042682657
25	0.04017511	0.04017511
26	0.027984066	0.027984066
27	0.024436169	0.024436169
28	0.022934678	0.022934678
29	0.021709885	0.021709885
30	0.018637779	0.018637779
31	0.018615416	0.018615416
32	0.017577763	0.017577763
33	0.014838514	0.014838514
34	0.013485307	0.013485307
35	0.0090474687	0.0090474687
36	0.0081152666	0.0081152666
37	0.007297584	0.007297584
38	0.006662524	0.006662524
39	0.0065277247	0.0065277247
40	0.0065271153	0.0065271153
41	0.0033184379	0.0033184379
42	0.0029093881	0.0029093881
43	0.0027440056	0.0027440056
44	0.0024332547	0.0024332547
45	0.0022732799	0.0022732799
46	0.0019114042	0.0019114042
47	0.0015784284	0.0015784284
48	0.001576064	0.001576064
49	0.0013872566	0.0013872566
50	0.0012952869	0.0012952869
51	0.0012332416	0.0012332416
52	0.0011573647	0.0011573647
53	0.0010514267	0.0010514267
54	0.00084269203	0.00084269203
55	0.00060886334	0.00060886334
56	0.00056429932	0.00056429932
57	0.00056347859	0.00056347859
58	0.00043825667	0.00043825667
59	0.00040572942	0.00040572942
60	0.00025910486	0.00025910486
61	0.00018843546	0.00018843546
62	0.00018808475	0.00018808475
63	0.00017073569	0.00017073569
64	0.00015455535	0.00015455535
65	0.00014721973	0.00014721973
66	0.00011410643	0.00011410643
67	0.00010695943	0.00010695943
68	0.00010429891	0.00010429891
69	8.4724329e-05	8.4724329e-05
70	7.2768836e-05	7.2768836e-05
71	6.7867501e-05	6.7867501e-05
72	6.1126674e-05	6.1126674e-05
73	5.0673737e-05	5.0673737e-05
74	3.5906435e-05	3.5906435e-05
75	3.2231349e-05	3.2231349e-05
76	2.4034903e-05	2.4034903e-05
77	2.358168e-05	2.358168e-05
78	2.1636972e-05	2.1636972e-05
79	2.1545995e-05	2.1545995e-05
80	1.1897664e-05	1.1897664e-05
81	1.1841472e-05	1.1841472e-05
82	1.1725804e-05	1.1725804e-05
83	1.0487445e-05	1.0487445e-05
84	9.6206174e-06	9.6206174e-06
85	9.180609e-06	9.180609e-06
86	8.3449551e-06	8.3449551e-06
87	6.4643159e-06	6.4643159e-06
88	5.2698703e-06	5.2698703e-06
89	5.2560495e-06	5.2560495e-06
90	4.6289794e-06	4.6289794e-06
91	4.611883e-06	4.611883e-06
92	4.0192884e-06	4.0192884e-06
93	3.2158655e-06	3.2158655e-06
94	3.2007792e-06	3.2007792e-06
95	2.7415384e-06	2.7415384e-06
96	2.7382126e-06	2.7382126e-06
97	2.451475e-06	2.451475e-06
98	1.9853848e-06	1.9853848e-06
99	1.2641712e-06	1.2641712e-06
100	1.2611442e-06	1.2611442e-06
101	9.8805233e-07	9.8805233e-07
102	9.8490637e-07	9.8490637e-07
103	9.561298e-07	9.561298e-07
104	7.5041483e-07	7.5041483e-07
105	4.9536931e-07	4.9536931e-07
106	4.3127148e-07	4.3127148e-07
107	4.0148057e-07	4.0148057e-07
108	3.1917668e-07	3.1917668e-07
109	3.1888771e-07	3.1888771e-07
110	3.0460326e-07	3.0460326e-07
111	2.5046453e-07	2.5046453e-07
112	2.4991563e-07	2.4991563e-07
113	2.0881709e-07	2.0881709e-07
114	1.560615e-07	1.560615e-07
115	1.5180158e-07	1.5180158e-07
116	1.2790176e-07	1.2790176e-07
117	1.1038424e-07	1.1038424e-07
118	6.7231147e-08	6.7231147e-08
119	5.9080438e-08	5.9080438e-08
120	4.7664801e-08	4.7664801e-08
121	4.7404345e-08	4.7404345e-08
122	4.5876468e-08	4.5876468e-08
123	4.5599661e-08	4.5599661e-08
124	4.3835768e-08	4.3835768e-08
125	3.3315018e-08	3.3315018e-08
126	3.3265669e-08	3.3265669e-08
127	3.1765622e-08	3.1765622e-08
128	3.1747685e-08	3.1747685e-08
129	2.5859199e-08	2.5859199e-08
130	2.4443211e-08	2.4443211e-08
131	1.6747835e-08	1.6747835e-08
132	1.6688094e-08	1.6688094e-08
133	1.5749424e-08	1.5749424e-08
134	1.5142346e-08	1.5142346e-08
135	1.498516e-08	1.498516e-08
136	1.2399234e-08	1.2399234e-08
137	1.1351845e-08	1.1351845e-08
138	1.1342987e-08	1.1342987e-08
139	5.6215095e-09	5.6215095e-09
140	3.9603633e-09	3.9603633e-09
141	3.4294481e-09	3.4294481e-09
142	3.4077257e-09	3.4077257e-09
143	3.3246934e-09	3.3246934e-09
144	3.0698261e-09	3.0698261e-09
145	2.4027926e-09	2.4027926e-09
146	2.395453e-09	2.395453e-09
147	1.5236363e-09	1.5236363e-09
148	1.4507109e-09	1.4507109e-09
149	1.4348775e-09	1.4348775e-09
150	1.4083307e-09	1.4083307e-09
151	1.1824217e-09	1.1824217e-09
152	1.100655e-09	1.100655e-09
153	1.0999414e-09	1.0999414e-09
154	8.220236e-10	8.220236e-10
155	6.6349287e-10	6.6349287e-10
156	4.7566034e-10	4.7566033e-10
157	4.7336369e-10	4.7336369e-10
158	3.0314482e-10	3.0314483e-10
159	2.732378e-10	2.732378e-10
160	2.6935981e-10	2.6935981e-10
161	2.3351428e-10	2.3351428e-10
162	2.0425226e-10	2.0425226e-10
163	2.0323929e-10	2.0323929e-10
164	1.9800269e-10	1.9800269e-10
165	1.8738471e-10	1.8738471e-10
166	1.791201e-10	1.791201e-10
167	1.7907219e-10	1.7907219e-10
168	1.7514177e-10	1.7514177e-10
169	1.7099715e-10	1.7099715e-10
170	1.7097191e-10	1.7097191e-10
171	1.7002901e-10	1.7002901e-10
172	1.6935578e-10	1.6935577e-10
173	8.5232931e-11	8.5232933e-11
174	8.2840512e-11	8.2840514e-11
175	7.9736081e-11	7.9736082e-11
176	7.9685152e-11	7.9685153e-11
177	7.7075105e-11	7.7075106e-11
178	7.3919569e-11	7.391957e-11
179	1.8877325e-11	1.8877327e-11
180	1.7298801e-11	1.7298801e-11
181	1.728504e-11	1.7285042e-11
182	1.3587446e-11	1.3587447e-11
183	1.3491546e-11	1.3491548e-11
184	1.1178839e-11	1.1178838e-11
185	1.1173153e-11	1.1173154e-11
186	1.0494215e-11	1.0494213e-11
187	9.6741785e-12	9.6741763e-12
188	9.6418789e-12	9.6418778e-12
189	7.5306182e-12	7.5306162e-12
190	7.2511995e-12	7.2512004e-12
191	6.6843636e-12	6.6843646e-12
192	6.6824553e-12	6.6824563e-12
193	6.6770493e-12	6.6770495e-12
194	6.1446488e-12	6.1446497e-12
195	5.5406932e-12	5.5406944e-12
196	3.4728964e-12	3.4728987e-12
197	3.4597575e-12	3.4597576e-12
198	3.232704e-12	3.2327039e-12
199	3.0106713e-12	3.0106733e-12
200	2.7315631e-12	2.7315641e-12
201	2.7289322e-12	2.7289346e-12
202	1.2326677e-12	1.2326694e-12
203	1.2270255e-12	1.2270258e-12
204	8.0781134e-13	8.0781042e-13


==> graphics/data/exp1_efficiency_adi.dat <==
x_iter_rank	y_explicit	y_implicit
1	1	1
2	1	1
3	1	1
4	1	1
5	1	1
6	1	1
7	1	1
8	1	1
9	1	1
10	0.26006982	0.26006982
11	0.26006982	0.26006982
12	0.26006982	0.26006982
13	0.26006982	0.26006982
14	0.26006982	0.26006982
15	0.26006982	0.26006982
16	0.26006982	0.26006982
17	0.26006982	0.26006982
18	0.26006982	0.26006982
19	0.26006982	0.26006982
20	0.26006982	0.26006982
21	0.26006982	0.26006982
22	0.26006982	0.26006982
23	0.26006982	0.26006982
24	0.26006982	0.26006982
25	0.26006982	0.26006982
26	0.26006982	0.26006982
27	0.26006982	0.26006982
28	0.26006982	0.26006982
29	0.26006982	0.26006982
30	0.043676897	0.043676897
31	0.043676897	0.043676897
32	0.043676897	0.043676897
33	0.043676897	0.043676897
34	0.043676897	0.043676897
35	0.043676897	0.043676897
36	0.043676897	0.043676897
37	0.043676897	0.043676897
38	0.043676897	0.043676897
39	0.043676897	0.043676897
40	0.022638064	0.022638064
41	0.022638064	0.022638064
42	0.022638064	0.022638064
43	0.022638064	0.022638064
44	0.022638064	0.022638064
45	0.022638064	0.022638064
46	0.022638064	0.022638064
47	0.022638064	0.022638064
48	0.022638064	0.022638064
49	0.022638064	0.022638064
50	0.022638064	0.022638064
51	0.022638064	0.022638064
52	0.022638064	0.022638064
53	0.022638064	0.022638064
54	0.022638064	0.022638064
55	0.022638064	0.022638064
56	0.022638064	0.022638064
57	0.022638064	0.022638064
58	0.022638064	0.022638064
59	0.022638064	0.022638064
60	0.0076492214	0.0076492214
61	0.0076492214	0.0076492214
62	0.0076492214	0.0076492214
63	0.0076492214	0.0076492214
64	0.0076492214	0.0076492214
65	0.0076492214	0.0076492214
66	0.0076492214	0.0076492214
67	0.0076492214	0.0076492214
68	0.0076492214	0.0076492214
69	0.0076492214	0.0076492214
70	0.0076492214	0.0076492214
71	0.0076492214	0.0076492214
72	0.0076492214	0.0076492214
73	0.0076492214	0.0076492214
74	0.0076492214	0.0076492214
75	0.0076492214	0.0076492214
76	0.0076492214	0.0076492214
77	0.0076492214	0.0076492214
78	0.0076492214	0.0076492214
79	0.0076492214	0.0076492214
80	0.0008627462	0.0008627462
81	0.0008627462	0.0008627462
82	0.0008627462	0.0008627462
83	0.0008627462	0.0008627462
84	0.0008627462	0.0008627462
85	0.0008627462	0.0008627462
86	0.0008627462	0.0008627462
87	0.0008627462	0.0008627462
88	0.0008627462	0.0008627462
89	0.0008627462	0.0008627462
90	0.0008627462	0.0008627462
91	0.0008627462	0.0008627462
92	0.0008627462	0.0008627462
93	0.0008627462	0.0008627462
94	0.0008627462	0.0008627462
95	0.0008627462	0.0008627462
96	0.0008627462	0.0008627462
97	0.0008627462	0.0008627462
98	0.0008627462	0.0008627462
99	0.0008627462	0.0008627462
100	0.00011225788	0.00011225788
101	0.00011225788	0.00011225788
102	0.00011225788	0.00011225788
103	0.00011225788	0.00011225788
104	0.00011225788	0.00011225788
105	0.00011225788	0.00011225788
106	0.00011225788	0.00011225788
107	0.00011225788	0.00011225788
108	0.00011225788	0.00011225788
109	0.00011225788	0.00011225788
110	4.0782419e-05	4.0782419e-05
111	4.0782419e-05	4.0782419e-05
112	4.0782419e-05	4.0782419e-05
113	4.0782419e-05	4.0782419e-05
114	4.0782419e-05	4.0782419e-05
115	4.0782419e-05	4.0782419e-05
116	4.0782419e-05	4.0782419e-05
117	4.0782419e-05	4.0782419e-05
118	4.0782419e-05	4.0782419e-05
119	4.0782419e-05	4.0782419e-05
120	4.0782419e-05	4.0782419e-05
121	4.0782419e-05	4.0782419e-05
122	4.0782419e-05	4.0782419e-05
123	4.0782419e-05	4.0782419e-05
124	4.0782419e-05	4.0782419e-05
125	4.0782419e-05	4.0782419e-05
126	4.0782419e-05	4.0782419e-05
127	4.0782419e-05	4.0782419e-05
128	4.0782419e-05	4.0782419e-05
129	4.0782419e-05	4.0782419e-05
130	5.2612425e-06	5.2612425e-06
131	5.2612425e-06	5.2612425e-06
132	5.2612425e-06	5.2612425e-06
133	5.2612425e-06	5.2612425e-06
134	5.2612425e-06	5.2612425e-06
135	5.2612425e-06	5.2612425e-06
136	5.2612425e-06	5.2612425e-06
137	5.2612425e-06	5.2612425e-06
138	5.2612425e-06	5.2612425e-06
139	5.2612425e-06	5.2612425e-06
140	5.2612425e-06	5.2612425e-06
141	5.2612425e-06	5.2612425e-06
142	5.2612425e-06	5.2612425e-06
143	5.2612425e-06	5.2612425e-06
144	5.2612425e-06	5.2612425e-06
145	5.2612425e-06	5.2612425e-06
146	5.2612425e-06	5.2612425e-06
147	5.2612425e-06	5.2612425e-06
148	5.2612425e-06	5.2612425e-06
149	5.2612425e-06	5.2612425e-06
150	1.2830729e-06	1.2830729e-06
151	1.2830729e-06	1.2830729e-06
152	1.2830729e-06	1.2830729e-06
153	1.2830729e-06	1.2830729e-06
154	1.2830729e-06	1.2830729e-06
155	1.2830729e-06	1.2830729e-06
156	1.2830729e-06	1.2830729e-06
157	1.2830729e-06	1.2830729e-06
158	1.2830729e-06	1.2830729e-06
159	1.2830729e-06	1.2830729e-06
160	1.2830729e-06	1.2830729e-06
161	1.2830729e-06	1.2830729e-06
162	1.2830729e-06	1.2830729e-06
163	1.2830729e-06	1.2830729e-06
164	1.2830729e-06	1.2830729e-06
165	1.2830729e-06	1.2830729e-06
166	1.2830729e-06	1.2830729e-06
167	1.2830729e-06	1.2830729e-06
168	1.2830729e-06	1.2830729e-06
169	1.2830729e-06	1.2830729e-06
170	2.4496833e-07	2.4496833e-07
171	2.4496833e-07	2.4496833e-07
172	2.4496833e-07	2.4496833e-07
173	2.4496833e-07	2.4496833e-07
174	2.4496833e-07	2.4496833e-07
175	2.4496833e-07	2.4496833e-07
176	2.4496833e-07	2.4496833e-07
177	2.4496833e-07	2.4496833e-07
178	2.4496833e-07	2.4496833e-07
179	2.4496833e-07	2.4496833e-07
180	9.4374236e-08	9.4374236e-08
181	9.4374236e-08	9.4374236e-08
182	9.4374236e-08	9.4374236e-08
183	9.4374236e-08	9.4374236e-08
184	9.4374236e-08	9.4374236e-08
185	9.4374236e-08	9.4374236e-08
186	9.4374236e-08	9.4374236e-08
187	9.4374236e-08	9.4374236e-08
188	9.4374236e-08	9.4374236e-08
189	9.4374236e-08	9.4374236e-08
190	7.0473571e-08	7.0473571e-08
191	7.0473571e-08	7.0473571e-08
192	7.0473571e-08	7.0473571e-08
193	7.0473571e-08	7.0473571e-08
194	7.0473571e-08	7.0473571e-08
195	7.0473571e-08	7.0473571e-08
196	7.0473571e-08	7.0473571e-08
197	7.0473571e-08	7.0473571e-08
198	7.0473571e-08	7.0473571e-08
199	7.0473571e-08	7.0473571e-08
200	7.0473571e-08	7.0473571e-08
201	7.0473571e-08	7.0473571e-08
202	7.0473571e-08	7.0473571e-08
203	7.0473571e-08	7.0473571e-08
204	7.0473571e-08	7.0473571e-08
205	7.0473571e-08	7.0473571e-08
206	7.0473571e-08	7.0473571e-08
207	7.0473571e-08	7.0473571e-08
208	7.0473571e-08	7.0473571e-08
209	7.0473571e-08	7.0473571e-08
210	4.4544502e-09	4.4544502e-09
211	4.4544502e-09	4.4544502e-09
212	4.4544502e-09	4.4544502e-09
213	4.4544502e-09	4.4544502e-09
214	4.4544502e-09	4.4544502e-09
215	4.4544502e-09	4.4544502e-09
216	4.4544502e-09	4.4544502e-09
217	4.4544502e-09	4.4544502e-09
218	4.4544502e-09	4.4544502e-09
219	4.4544502e-09	4.4544502e-09
220	1.4781696e-09	1.4781696e-09
221	1.4781696e-09	1.4781696e-09
222	1.4781696e-09	1.4781696e-09
223	1.4781696e-09	1.4781696e-09
224	1.4781696e-09	1.4781696e-09
225	1.4781696e-09	1.4781696e-09
226	1.4781696e-09	1.4781696e-09
227	1.4781696e-09	1.4781696e-09
228	1.4781696e-09	1.4781696e-09
229	1.4781696e-09	1.4781696e-09
230	1.4781696e-09	1.4781696e-09
231	1.4781696e-09	1.4781696e-09
232	1.4781696e-09	1.4781696e-09
233	1.4781696e-09	1.4781696e-09
234	1.4781696e-09	1.4781696e-09
235	1.4781696e-09	1.4781696e-09
236	1.4781696e-09	1.4781696e-09
237	1.4781696e-09	1.4781696e-09
238	1.4781696e-09	1.4781696e-09
239	1.4781696e-09	1.4781696e-09
240	1.0061525e-10	1.0061525e-10
241	1.0061525e-10	1.0061525e-10
242	1.0061525e-10	1.0061525e-10
243	1.0061525e-10	1.0061525e-10
244	1.0061525e-10	1.0061525e-10
245	1.0061525e-10	1.0061525e-10
246	1.0061525e-10	1.0061525e-10
247	1.0061525e-10	1.0061525e-10
248	1.0061525e-10	1.0061525e-10
249	1.0061525e-10	1.0061525e-10
250	6.8013218e-11	6.8013225e-11
251	6.8013218e-11	6.8013225e-11
252	6.8013218e-11	6.8013225e-11
253	6.8013218e-11	6.8013225e-11
254	6.8013218e-11	6.8013225e-11
255	6.8013218e-11	6.8013225e-11
256	6.8013218e-11	6.8013225e-11
257	6.8013218e-11	6.8013225e-11
258	6.8013218e-11	6.8013225e-11
259	6.8013218e-11	6.8013225e-11
260	2.9124071e-11	2.9124082e-11
261	2.9124071e-11	2.9124082e-11
262	2.9124071e-11	2.9124082e-11
263	2.9124071e-11	2.9124082e-11
264	2.9124071e-11	2.9124082e-11
265	2.9124071e-11	2.9124082e-11
266	2.9124071e-11	2.9124082e-11
267	2.9124071e-11	2.9124082e-11
268	2.9124071e-11	2.9124082e-11
269	2.9124071e-11	2.9124082e-11
270	2.9124071e-11	2.9124082e-11
271	2.9124071e-11	2.9124082e-11
272	2.9124071e-11	2.9124082e-11
273	2.9124071e-11	2.9124082e-11
274	2.9124071e-11	2.9124082e-11
275	2.9124071e-11	2.9124082e-11
276	2.9124071e-11	2.9124082e-11
277	2.9124071e-11	2.9124082e-11
278	2.9124071e-11	2.9124082e-11
279	2.9124071e-11	2.9124082e-11
280	5.271515e-12	5.271522e-12
281	5.271515e-12	5.271522e-12
282	5.271515e-12	5.271522e-12
283	5.271515e-12	5.271522e-12
284	5.271515e-12	5.271522e-12
285	5.271515e-12	5.271522e-12
286	5.271515e-12	5.271522e-12
287	5.271515e-12	5.271522e-12
288	5.271515e-12	5.271522e-12
289	5.271515e-12	5.271522e-12
290	5.271515e-12	5.271522e-12
291	5.271515e-12	5.271522e-12
292	5.271515e-12	5.271522e-12
293	5.271515e-12	5.271522e-12
294	5.271515e-12	5.271522e-12
295	5.271515e-12	5.271522e-12
296	5.271515e-12	5.271522e-12
297	5.271515e-12	5.271522e-12
298	5.271515e-12	5.271522e-12
299	5.271515e-12	5.271522e-12
300	5.7394594e-13	5.7393599e-13


==> graphics/data/exp1_efficiency_eigtadi.dat <==
x_iter_rank	y_explicit	y_implicit
1	0.65870496	0.65870496
2	0.65870496	0.65870496
3	0.62871692	0.62871692
4	0.62823616	0.62823616
5	0.62823616	0.62823616
6	0.62804721	0.62804721
7	0.62804721	0.62804721
8	0.6280059	0.6280059
9	0.6280059	0.6280059
10	0.40834657	0.40834657
11	0.40834657	0.40834657
12	0.40308435	0.40308435
13	0.40308435	0.40308435
14	0.4030738	0.4030738
15	0.38689131	0.38689131
16	0.38689131	0.38689131
17	0.37733052	0.37733052
18	0.17666261	0.17666261
19	0.17666261	0.17666261
20	0.15289271	0.15289271
21	0.15289271	0.15289271
22	0.14940596	0.14940596
23	0.14940596	0.14940596
24	0.092536673	0.092536673
25	0.092536673	0.092536673
26	0.091482277	0.091482277
27	0.09125864	0.09125864
28	0.09125864	0.09125864
29	0.091235666	0.091235666
30	0.06879276	0.06879276
31	0.06879276	0.06879276
32	0.058833247	0.058833247
33	0.058833247	0.058833247
34	0.057814849	0.057814849
35	0.056253589	0.056253589
36	0.055816934	0.055816934
37	0.055816934	0.055816934
38	0.054466964	0.054466964
39	0.039273392	0.039273392
40	0.039273392	0.039273392
41	0.025110499	0.025110499
42	0.024946448	0.024946448
43	0.024946448	0.024946448
44	0.024922287	0.024922287
45	0.024921511	0.024921511
46	0.024921511	0.024921511
47	0.01831509	0.01831509
48	0.01831471	0.01831471
49	0.018058567	0.018058567
50	0.018016248	0.018016248
51	0.018016248	0.018016248
52	0.01796239	0.01796239
53	0.01796239	0.01796239
54	0.014681814	0.014681814
55	0.014681814	0.014681814
56	0.0052815798	0.0052815798
57	0.0052815798	0.0052815798
58	0.0042756523	0.0042756523
59	0.0041905924	0.0041905924
60	0.0039897663	0.0039897663
61	0.0026932121	0.0026932121
62	0.0026932121	0.0026932121
63	0.0026802486	0.0026802486
64	0.0026802486	0.0026802486
65	0.002112114	0.002112114
66	0.0020346048	0.0020346048
67	0.0010152508	0.0010152508
68	0.00092533536	0.00092533536
69	0.00092533536	0.00092533536
70	0.00080971279	0.00080971279
71	0.00080971279	0.00080971279
72	0.00080954721	0.00080954721
73	0.00080954721	0.00080954721
74	0.00079957898	0.00079957898
75	0.00072118753	0.00072118753
76	0.00072118753	0.00072118753
77	0.00068333642	0.00068333642
78	0.00067415458	0.00067415458
79	0.00067377977	0.00067377977
80	0.00067377977	0.00067377977
81	0.00067359127	0.00067359127
82	0.00067359127	0.00067359127
83	0.00064813962	0.00064813962
84	0.00057355326	0.00057355326
85	0.00057355326	0.00057355326
86	0.00046603658	0.00046603658
87	0.00045971383	0.00045971383
88	0.00045431788	0.00045431788
89	0.00045108531	0.00045108531
90	0.0004377317	0.0004377317
91	0.0004377317	0.0004377317
92	0.00043744634	0.00043744634
93	0.00042773279	0.00042773279
94	0.00042773279	0.00042773279
95	0.0001681408	0.0001681408
96	0.0001362476	0.0001362476
97	0.0001362476	0.0001362476
98	0.0001139421	0.0001139421
99	0.0001139421	0.0001139421
100	8.8354037e-05	8.8354037e-05
101	8.2468457e-05	8.2468457e-05
102	8.2478526e-05	8.2478526e-05
103	8.2478526e-05	8.2478526e-05
104	8.1331731e-05	8.1331731e-05
105	8.1331731e-05	8.1331731e-05
106	7.7791892e-05	7.7791892e-05
107	7.778948e-05	7.778948e-05
108	6.9315246e-05	6.9315246e-05
109	6.8673897e-05	6.8673897e-05
110	6.8673897e-05	6.8673897e-05
111	6.8545861e-05	6.8545861e-05
112	6.8545861e-05	6.8545861e-05
113	6.8573802e-05	6.8573802e-05
114	2.3636014e-05	2.3636014e-05
115	1.7614658e-05	1.7614658e-05
116	1.7568386e-05	1.7568386e-05
117	1.7568386e-05	1.7568386e-05
118	1.7352817e-05	1.7352817e-05
119	1.7352817e-05	1.7352817e-05
120	1.0333689e-05	1.0333689e-05
121	8.8253259e-06	8.8253259e-06
122	8.8253259e-06	8.8253259e-06
123	8.6309771e-06	8.6309771e-06
124	8.6309771e-06	8.6309771e-06
125	8.6224648e-06	8.6224648e-06
126	8.5917558e-06	8.5917558e-06
127	8.5917558e-06	8.5917558e-06
128	8.5841727e-06	8.5841727e-06
129	8.5816126e-06	8.5816126e-06
130	8.5816126e-06	8.5816126e-06
131	8.1501566e-06	8.1501566e-06
132	8.1498697e-06	8.1498697e-06
133	8.1498697e-06	8.1498697e-06
134	8.0709365e-06	8.0709365e-06
135	7.9200042e-06	7.9200042e-06
136	7.9201088e-06	7.9201088e-06
137	7.9201088e-06	7.9201088e-06
138	3.4842747e-06	3.4842747e-06
139	2.896748e-06	2.896748e-06
140	2.896748e-06	2.896748e-06
141	1.5618985e-06	1.5618985e-06
142	1.5618985e-06	1.5618985e-06
143	1.4551039e-06	1.4551039e-06
144	9.535614e-07	9.535614e-07
145	9.535614e-07	9.535614e-07
146	9.5124968e-07	9.5124968e-07
147	7.490785e-07	7.490785e-07
148	6.7922049e-07	6.7922049e-07
149	6.7922049e-07	6.7922049e-07
150	6.7197188e-07	6.7197188e-07
151	6.7197188e-07	6.7197188e-07
152	6.4661647e-07	6.4661647e-07
153	6.4661647e-07	6.4661647e-07
154	6.269032e-07	6.269032e-07
155	6.2605793e-07	6.2605793e-07
156	6.2589077e-07	6.2589077e-07
157	6.2589077e-07	6.2589077e-07
158	6.2479167e-07	6.2479167e-07
159	6.2479167e-07	6.2479167e-07
160	5.4489215e-07	5.4489215e-07
161	5.4489215e-07	5.4489215e-07
162	5.4257422e-07	5.4257422e-07
163	5.4254011e-07	5.4254011e-07
164	3.7142378e-07	3.7142378e-07
165	3.7142378e-07	3.7142378e-07
166	2.1615757e-07	2.1615757e-07
167	9.7780239e-08	9.7780239e-08
168	7.5455988e-08	7.5455988e-08
169	7.5403677e-08	7.5403677e-08
170	7.3389533e-08	7.3389533e-08
171	7.3389533e-08	7.3389533e-08
172	7.3113624e-08	7.3113624e-08
173	7.3113624e-08	7.3113624e-08
174	7.161669e-08	7.161669e-08
175	7.161669e-08	7.161669e-08
176	4.1670148e-08	4.1670148e-08
177	4.0411775e-08	4.0411775e-08
178	3.8663377e-08	3.8663377e-08
179	3.8663377e-08	3.8663377e-08
180	3.6598618e-08	3.6598618e-08
181	3.5968656e-08	3.5968656e-08
182	3.5968656e-08	3.5968656e-08
183	3.4602784e-08	3.4602784e-08
184	3.4602784e-08	3.4602784e-08
185	2.198905e-08	2.198905e-08
186	2.0172308e-08	2.0172308e-08
187	2.0172308e-08	2.0172308e-08
188	1.9364192e-08	1.9364192e-08
189	1.9364192e-08	1.9364192e-08
190	1.4283349e-08	1.4283349e-08
191	1.4283349e-08	1.4283349e-08
192	1.4119601e-08	1.4119601e-08
193	1.4119601e-08	1.4119601e-08
194	1.3835578e-08	1.3835578e-08
195	1.3835578e-08	1.3835578e-08
196	4.0249693e-09	4.0249693e-09
197	4.0249693e-09	4.0249693e-09
198	3.6669868e-09	3.6669868e-09
199	3.4602283e-09	3.4602283e-09
200	3.4010867e-09	3.4010867e-09
201	3.4010867e-09	3.4010867e-09
202	2.5816472e-09	2.5816472e-09
203	2.5816472e-09	2.5816472e-09
204	2.1210811e-09	2.1210811e-09
205	2.1210811e-09	2.1210811e-09
206	2.1185668e-09	2.1185668e-09
207	2.1185668e-09	2.1185668e-09
208	1.9709883e-09	1.9709883e-09
209	1.9709883e-09	1.9709883e-09
210	1.4799947e-09	1.4799947e-09
211	1.4305672e-09	1.4305672e-09
212	1.4305672e-09	1.4305672e-09
213	1.4258269e-09	1.4258269e-09
214	1.4258269e-09	1.4258269e-09
215	1.4018183e-09	1.4018183e-09
216	1.3796821e-09	1.3796821e-09
217	1.3796821e-09	1.3796821e-09
218	1.3716036e-09	1.3716037e-09
219	1.3716036e-09	1.3716037e-09
220	1.3029796e-09	1.3029796e-09
221	1.3029796e-09	1.3029796e-09
222	1.239531e-09	1.239531e-09
223	1.2255456e-09	1.2255456e-09
224	1.2255456e-09	1.2255456e-09
225	9.5843315e-10	9.5843314e-10
226	9.5843315e-10	9.5843314e-10
227	8.9015502e-10	8.9015502e-10
228	8.893682e-10	8.8936819e-10
229	8.893682e-10	8.8936819e-10
230	4.9193104e-10	4.9193104e-10
231	4.8701866e-10	4.8701866e-10
232	3.6021979e-10	3.602198e-10
233	3.6021979e-10	3.602198e-10
234	2.6498982e-10	2.6498982e-10
235	2.6076313e-10	2.6076314e-10
236	2.4103519e-10	2.410352e-10
237	2.4103519e-10	2.410352e-10
238	2.3989193e-10	2.3989194e-10
239	2.3723479e-10	2.372348e-10
240	7.0550524e-11	7.055053e-11
241	7.0550524e-11	7.055053e-11
242	6.1320087e-11	6.1320091e-11
243	6.1320087e-11	6.1320091e-11
244	5.2782047e-11	5.2782052e-11
245	4.8825997e-11	4.8825999e-11
246	4.8530808e-11	4.8530813e-11
247	4.8530808e-11	4.8530813e-11
248	4.6188419e-11	4.6188423e-11
249	4.6188419e-11	4.6188423e-11
250	4.5990539e-11	4.5990543e-11
251	4.5990539e-11	4.5990543e-11
252	3.4603454e-11	3.4603463e-11
253	3.4603454e-11	3.4603463e-11
254	3.4315176e-11	3.4315183e-11
255	3.4315176e-11	3.4315183e-11
256	3.2159526e-11	3.2159533e-11
257	3.2159526e-11	3.2159533e-11
258	3.0444252e-11	3.0444259e-11
259	3.0444252e-11	3.0444259e-11
260	1.5796169e-11	1.5796176e-11
261	1.5796169e-11	1.5796176e-11
262	1.508411e-11	1.5084118e-11
263	1.1438733e-11	1.1438739e-11
264	8.8562702e-12	8.856278e-12
265	8.8562702e-12	8.856278e-12
266	7.7506518e-12	7.7506562e-12
267	7.3385101e-12	7.3385096e-12
268	7.3385101e-12	7.3385096e-12
269	6.5658951e-12	6.5658951e-12
270	6.5183691e-12	6.5183656e-12
271	6.5183691e-12	6.5183656e-12
272	6.3911546e-12	6.3911533e-12
273	6.3911546e-12	6.3911533e-12
274	4.9310936e-12	4.931092e-12
275	4.9310936e-12	4.931092e-12
276	4.7796076e-12	4.7796078e-12
277	3.3583301e-12	3.3583266e-12
278	3.3583301e-12	3.3583266e-12
279	3.2812197e-12	3.2812164e-12
280	3.2812197e-12	3.2812164e-12
281	3.2711839e-12	3.2711839e-12
282	3.1354161e-12	3.1354108e-12
283	2.9661857e-12	2.9661834e-12
284	2.9661857e-12	2.9661834e-12
285	2.9345802e-12	2.9345823e-12
286	2.9345802e-12	2.9345823e-12
287	2.9325813e-12	2.9325789e-12
288	2.9216779e-12	2.9216771e-12
289	2.9216779e-12	2.9216771e-12
290	2.9139851e-12	2.9139826e-12
291	2.9139851e-12	2.9139826e-12
292	2.8430895e-12	2.84309e-12
293	2.8430895e-12	2.84309e-12
294	2.8351364e-12	2.8351373e-12
295	2.8351364e-12	2.8351373e-12
296	1.0070769e-12	1.0070746e-12
297	1.0070769e-12	1.0070746e-12
298	1.0070483e-12	1.007047e-12


==> graphics/data/exp1_efficiency_rand.dat <==
x_iter_rank	y_explicit	y_implicit
1	1.0385293	1.0385293
2	8.2177774	8.2177774
3	411.80566	411.80566
4	705.71722	705.71722
5	4776.0993	4776.0993
6	3211.7756	3211.7756
7	4893.8229	4893.8229
8	17450.744	17450.744
9	9345.8318	9345.8318
10	58097.004	58097.004
11	58097.004	58097.004
12	153668.08	153668.08
13	153668.08	153668.08
14	9540021.6	9540021.6
15	9540021.6	9540021.6
16	1.1165355e+08	1.1165355e+08
17	1.1165355e+08	1.1165355e+08
18	1.4537594e+08	1.4537594e+08
19	1.4537594e+08	1.4537594e+08
20	2.1855198e+08	2.1855198e+08
21	2.1855198e+08	2.1855198e+08
22	1.3131928e+08	1.3131928e+08
23	1.3131928e+08	1.3131928e+08
24	1.8900917e+08	1.8900917e+08
25	1.8900917e+08	1.8900917e+08
26	2.1372631e+08	2.1372631e+08
27	2.1372631e+08	2.1372631e+08
28	1.6739123e+08	1.6739123e+08
29	1.6739123e+08	1.6739123e+08
30	2.819226e+08	2.819226e+08
31	2.2889473e+08	2.2889473e+08
32	1.0638592e+10	1.0638592e+10
33	7.744876e+11	7.744876e+11
34	1.5165103e+12	1.5165103e+12
35	1.1651606e+13	1.1651606e+13
36	8.0010571e+12	8.0010571e+12
37	1.186143e+13	1.186143e+13
38	4.3165221e+13	4.3165221e+13
39	2.2662944e+13	2.2662944e+13
40	1.3413348e+14	1.3413348e+14
41	1.3413348e+14	1.3413348e+14
42	3.3250344e+14	3.3250344e+14
43	3.3250344e+14	3.3250344e+14
44	1.8768543e+16	1.8768543e+16
45	1.8768543e+16	1.8768543e+16
46	2.9723825e+17	2.9723825e+17
47	2.9723825e+17	2.9723825e+17
48	4.6059538e+17	4.6059538e+17
49	4.6059538e+17	4.6059538e+17
50	9.25779e+17	9.25779e+17
51	9.25779e+17	9.25779e+17
52	6.1017275e+17	6.1017275e+17
53	6.1017275e+17	6.1017275e+17
54	5.95522e+17	5.95522e+17
55	5.95522e+17	5.95522e+17
56	1.2996471e+18	1.2996471e+18
57	1.2996471e+18	1.2996471e+18
58	5.6430458e+17	5.6430458e+17
59	5.6430458e+17	5.6430458e+17
60	2.0497721e+18	2.0497721e+18
61	1.571402e+18	1.571402e+18
62	8.1025847e+19	8.1025847e+19
63	5.8901141e+21	5.8901141e+21
64	1.1701045e+22	1.1701045e+22
65	8.4220591e+22	8.4220591e+22
66	5.8446397e+22	5.8446397e+22
67	8.4276187e+22	8.4276187e+22
68	3.1002144e+23	3.1002144e+23
69	1.6590747e+23	1.6590747e+23
70	9.6018483e+23	9.6018483e+23
71	9.6018483e+23	9.6018483e+23
72	2.3498316e+24	2.3498316e+24
73	2.3498316e+24	2.3498316e+24
74	1.077304e+26	1.077304e+26
75	1.077304e+26	1.077304e+26
76	2.7036398e+27	2.7036398e+27
77	2.7036398e+27	2.7036398e+27
78	3.5865529e+27	3.5865529e+27
79	3.5865529e+27	3.5865529e+27
80	9.5703297e+27	9.5703297e+27
81	9.5703297e+27	9.5703297e+27
82	5.8584054e+27	5.8584054e+27
83	5.8584054e+27	5.8584054e+27
84	5.4118527e+27	5.4118527e+27
85	5.4118527e+27	5.4118527e+27
86	1.1623575e+28	1.1623575e+28
87	1.1623575e+28	1.1623575e+28
88	3.7377476e+27	3.7377476e+27
89	3.7377476e+27	3.7377476e+27
90	1.8755915e+28	1.8755915e+28
91	1.6296074e+28	1.6296074e+28
92	9.4448745e+29	9.4448745e+29
93	7.2287663e+31	7.2287663e+31
94	1.4368378e+32	1.4368378e+32
95	1.0252659e+33	1.0252659e+33
96	7.2063248e+32	7.2063248e+32
97	9.4939735e+32	9.4939735e+32
98	3.2898406e+33	3.2898406e+33
99	1.5875356e+33	1.5875356e+33
100	8.7716907e+33	8.7716907e+33
101	8.7716907e+33	8.7716907e+33
102	1.7091443e+34	1.7091443e+34
103	1.7091443e+34	1.7091443e+34
104	6.5510357e+35	6.5510357e+35
105	6.5510357e+35	6.5510357e+35
106	2.3360349e+37	2.3360349e+37
107	2.3360349e+37	2.3360349e+37
108	3.4166432e+37	3.4166432e+37
109	3.4166432e+37	3.4166432e+37
110	1.129617e+38	1.129617e+38
111	1.129617e+38	1.129617e+38
112	7.5602386e+37	7.5602386e+37
113	7.5602386e+37	7.5602386e+37
114	6.3387584e+37	6.3387584e+37
115	6.3387584e+37	6.3387584e+37
116	1.7750272e+38	1.7750272e+38
117	1.7750272e+38	1.7750272e+38
118	5.1868997e+37	5.1868997e+37
119	5.1868997e+37	5.1868997e+37
120	3.0553111e+38	3.0553111e+38
121	2.7386151e+38	2.7386151e+38
122	1.3378974e+40	1.3378974e+40
123	1.0222622e+42	1.0222622e+42
124	2.1822906e+42	2.1822906e+42
125	1.519905e+43	1.519905e+43
126	1.0709944e+43	1.0709944e+43
127	1.4849121e+43	1.4849121e+43
128	5.4044222e+43	5.4044222e+43
129	2.7708158e+43	2.7708158e+43
130	1.5397122e+44	1.5397122e+44
131	1.5397122e+44	1.5397122e+44
132	3.2047936e+44	3.2047936e+44
133	3.2047936e+44	3.2047936e+44
134	1.2064254e+46	1.2064254e+46
135	1.2064254e+46	1.2064254e+46
136	4.5067386e+47	4.5067386e+47
137	4.5067386e+47	4.5067386e+47
138	6.6062571e+47	6.6062571e+47
139	6.6062571e+47	6.6062571e+47
140	2.075196e+48	2.075196e+48
141	2.075196e+48	2.075196e+48
142	1.3956885e+48	1.3956885e+48
143	1.3956885e+48	1.3956885e+48
144	1.0703171e+48	1.0703171e+48
145	1.0703171e+48	1.0703171e+48
146	2.9408728e+48	2.9408728e+48
147	2.9408728e+48	2.9408728e+48
148	7.618498e+47	7.618498e+47
149	7.618498e+47	7.618498e+47
150	4.7245576e+48	4.7245576e+48
151	4.0268963e+48	4.0268963e+48
152	2.3516913e+50	2.3516913e+50
153	1.7483444e+52	1.7483444e+52
154	3.5318826e+52	3.5318826e+52
155	2.3955462e+53	2.3955462e+53
156	1.6930664e+53	1.6930664e+53
157	2.2336917e+53	2.2336917e+53
158	7.9657171e+53	7.9657171e+53
159	3.9865997e+53	3.9865997e+53
160	2.1987976e+54	2.1987976e+54
161	2.1987976e+54	2.1987976e+54
162	4.4722241e+54	4.4722241e+54
163	4.4722241e+54	4.4722241e+54
164	1.5882614e+56	1.5882614e+56
165	1.5882614e+56	1.5882614e+56
166	6.3637764e+57	6.3637764e+57
167	6.3637764e+57	6.3637764e+57
168	8.7521751e+57	8.7521751e+57
169	8.7521751e+57	8.7521751e+57
170	3.1981136e+58	3.1981136e+58
171	3.1981136e+58	3.1981136e+58
172	2.1031457e+58	2.1031457e+58
173	2.1031457e+58	2.1031457e+58
174	1.7682083e+58	1.7682083e+58
175	1.7682083e+58	1.7682083e+58
176	4.7507738e+58	4.7507738e+58
177	4.7507738e+58	4.7507738e+58
178	1.3159461e+58	1.3159461e+58
179	1.3159461e+58	1.3159461e+58
180	8.0423088e+58	8.0423088e+58
181	7.6350625e+58	7.6350625e+58
182	3.8281192e+60	3.8281192e+60
183	2.9764986e+62	2.9764986e+62
184	6.2239201e+62	6.2239201e+62
185	4.4066551e+63	4.4066551e+63
186	3.1041984e+63	3.1041984e+63
187	4.2330413e+63	4.2330413e+63
188	1.5099871e+64	1.5099871e+64
189	7.6170103e+63	7.6170103e+63
190	4.2040714e+64	4.2040714e+64
191	4.2040714e+64	4.2040714e+64
192	8.6303103e+64	8.6303103e+64
193	8.6303103e+64	8.6303103e+64
194	3.3706734e+66	3.3706734e+66
195	3.3706734e+66	3.3706734e+66
196	1.2552877e+68	1.2552877e+68
197	1.2552877e+68	1.2552877e+68
198	1.8825043e+68	1.8825043e+68
199	1.8825043e+68	1.8825043e+68
200	5.7495619e+68	5.7495619e+68
201	5.7495619e+68	5.7495619e+68
202	3.9255461e+68	3.9255461e+68
203	3.9255461e+68	3.9255461e+68
204	2.950047e+68	2.950047e+68
205	2.950047e+68	2.950047e+68
206	8.5980392e+68	8.5980392e+68
207	8.5980392e+68	8.5980392e+68
208	2.2679601e+68	2.2679601e+68
209	2.2679601e+68	2.2679601e+68
210	1.4226287e+69	1.4226287e+69
211	1.1942205e+69	1.1942205e+69
212	6.7326905e+70	6.7326905e+70
213	5.0123628e+72	5.0123628e+72
214	1.0505861e+73	1.0505861e+73
215	7.0256969e+73	7.0256969e+73
216	4.9784367e+73	4.9784367e+73
217	6.632036e+73	6.632036e+73
218	2.3987005e+74	2.3987005e+74
219	1.2044446e+74	1.2044446e+74
220	6.6482293e+74	6.6482293e+74
221	6.6482293e+74	6.6482293e+74
222	1.3272436e+75	1.3272436e+75
223	1.3272436e+75	1.3272436e+75
224	4.5141565e+76	4.5141565e+76
225	4.5141565e+76	4.5141565e+76
226	1.8527232e+78	1.8527232e+78
227	1.8527232e+78	1.8527232e+78
228	2.5852001e+78	2.5852001e+78
229	2.5852001e+78	2.5852001e+78
230	9.7251008e+78	9.7251008e+78
231	9.7251008e+78	9.7251008e+78
232	6.4409481e+78	6.4409481e+78
233	6.4409481e+78	6.4409481e+78
234	5.4104931e+78	5.4104931e+78
235	5.4104931e+78	5.4104931e+78
236	1.4527197e+79	1.4527197e+79
237	1.4527197e+79	1.4527197e+79
238	3.9550619e+78	3.9550619e+78
239	3.9550619e+78	3.9550619e+78
240	2.4146537e+79	2.4146537e+79
241	2.283822e+79	2.283822e+79
242	1.1745003e+81	1.1745003e+81
243	9.0046573e+82	9.0046573e+82
244	1.8332419e+83	1.8332419e+83
245	1.2937721e+84	1.2937721e+84
246	9.1062618e+83	9.1062618e+83
247	1.2350304e+84	1.2350304e+84
248	4.400961e+84	4.400961e+84
249	2.2381277e+84	2.2381277e+84
250	1.2370215e+85	1.2370215e+85
251	1.2370215e+85	1.2370215e+85
252	2.6072213e+85	2.6072213e+85
253	2.6072213e+85	2.6072213e+85
254	1.0224457e+87	1.0224457e+87
255	1.0224457e+87	1.0224457e+87
256	3.8376184e+88	3.8376184e+88
257	3.8376184e+88	3.8376184e+88
258	5.565269e+88	5.565269e+88
259	5.565269e+88	5.565269e+88
260	1.7084893e+89	1.7084893e+89
261	1.7084893e+89	1.7084893e+89
262	1.147618e+89	1.147618e+89
263	1.147618e+89	1.147618e+89
264	8.7417976e+88	8.7417976e+88
265	8.7417976e+88	8.7417976e+88
266	2.4793031e+89	2.4793031e+89
267	2.4793031e+89	2.4793031e+89
268	6.6124054e+88	6.6124054e+88
269	6.6124054e+88	6.6124054e+88
270	4.1451091e+89	4.1451091e+89
271	3.5550532e+89	3.5550532e+89
272	1.9805749e+91	1.9805749e+91
273	1.4986993e+93	1.4986993e+93
274	3.1533096e+93	3.1533096e+93
275	2.1350075e+94	2.1350075e+94
276	1.5128925e+94	1.5128925e+94
277	2.0007916e+94	2.0007916e+94
278	7.1464915e+94	7.1464915e+94
279	3.5209898e+94	3.5209898e+94
280	1.9354662e+95	1.9354662e+95
281	1.9354662e+95	1.9354662e+95
282	3.7540451e+95	3.7540451e+95
283	3.7540451e+95	3.7540451e+95
284	1.318736e+97	1.318736e+97
285	1.318736e+97	1.318736e+97
286	5.2526453e+98	5.2526453e+98
287	5.2526453e+98	5.2526453e+98
288	7.5046277e+98	7.5046277e+98
289	7.5046277e+98	7.5046277e+98
290	2.7395252e+99	2.7395252e+99
291	2.7395252e+99	2.7395252e+99
292	1.8306484e+99	1.8306484e+99
293	1.8306484e+99	1.8306484e+99
294	1.5401126e+99	1.5401126e+99
295	1.5401126e+99	1.5401126e+99
296	4.293854e+99	4.293854e+99
297	4.293854e+99	4.293854e+99
298	1.1995634e+99	1.1995634e+99
299	1.1995634e+99	1.1995634e+99
300	7.2679279e+99	7.2679279e+99
301	6.6123085e+99	6.6123085e+99
302	3.3313084e+101	3.3313084e+101
303	2.5277562e+103	2.5277562e+103
304	5.2745553e+103	5.2745553e+103
305	3.6712573e+104	3.6712573e+104
306	2.5858743e+104	2.5858743e+104
307	3.5582649e+104	3.5582649e+104
308	1.2890769e+105	1.2890769e+105
309	6.626493e+104	6.626493e+104
310	3.6770854e+105	3.6770854e+105
311	3.6770854e+105	3.6770854e+105
312	7.7293166e+105	7.7293166e+105
313	7.7293166e+105	7.7293166e+105
314	2.8616477e+107	2.8616477e+107
315	2.8616477e+107	2.8616477e+107
316	1.108673e+109	1.108673e+109
317	1.108673e+109	1.108673e+109
318	1.5942962e+109	1.5942962e+109
319	1.5942962e+109	1.5942962e+109
320	5.1127281e+109	5.1127281e+109
321	5.1127281e+109	5.1127281e+109
322	3.4155205e+109	3.4155205e+109
323	3.4155205e+109	3.4155205e+109
324	2.6137425e+109	2.6137425e+109
325	2.6137425e+109	2.6137425e+109
326	7.1286556e+109	7.1286556e+109
327	7.1286556e+109	7.1286556e+109
328	1.8306326e+109	1.8306326e+109
329	1.8306326e+109	1.8306326e+109
330	1.1549389e+110	1.1549389e+110
331	1.0089127e+110	1.0089127e+110
332	5.8497637e+111	5.8497637e+111
333	4.4080119e+113	4.4080119e+113
334	8.8917572e+113	8.8917572e+113
335	6.0801044e+114	6.0801044e+114
336	4.2989985e+114	4.2989985e+114
337	5.6158122e+114	5.6158122e+114
338	1.9814012e+115	1.9814012e+115
339	9.7809742e+114	9.7809742e+114
340	5.3723958e+115	5.3723958e+115
341	5.3723958e+115	5.3723958e+115
342	1.0723082e+116	1.0723082e+116
343	1.0723082e+116	1.0723082e+116
344	3.9087601e+117	3.9087601e+117
345	3.9087601e+117	3.9087601e+117
346	1.5437522e+119	1.5437522e+119
347	1.5437522e+119	1.5437522e+119
348	2.1429614e+119	2.1429614e+119
349	2.1429614e+119	2.1429614e+119
350	7.6951137e+119	7.6951137e+119
351	7.6951137e+119	7.6951137e+119
352	5.0795536e+119	5.0795536e+119
353	5.0795536e+119	5.0795536e+119
354	4.2942977e+119	4.2942977e+119
355	4.2942977e+119	4.2942977e+119
356	1.1835436e+120	1.1835436e+120
357	1.1835436e+120	1.1835436e+120
358	3.3550538e+119	3.3550538e+119
359	3.3550538e+119	3.3550538e+119
360	2.0422131e+120	2.0422131e+120
361	1.8963199e+120	1.8963199e+120
362	9.3165317e+121	9.3165317e+121
363	7.1995043e+123	7.1995043e+123
364	1.5354572e+124	1.5354572e+124
365	1.0761081e+125	1.0761081e+125
366	7.5864569e+124	7.5864569e+124
367	1.0436316e+125	1.0436316e+125
368	3.7631652e+125	3.7631652e+125
369	1.9047787e+125	1.9047787e+125
370	1.0532711e+126	1.0532711e+126
371	1.0532711e+126	1.0532711e+126
372	2.1368421e+126	2.1368421e+126
373	2.1368421e+126	2.1368421e+126
374	7.9696695e+127	7.9696695e+127
375	7.9696695e+127	7.9696695e+127
376	3.0338445e+129	3.0338445e+129
377	3.0338445e+129	3.0338445e+129
378	4.5247086e+129	4.5247086e+129
379	4.5247086e+129	4.5247086e+129
380	1.435685e+130	1.435685e+130
381	1.435685e+130	1.435685e+130
382	9.7570588e+129	9.7570588e+129
383	9.7570588e+129	9.7570588e+129
384	7.4024378e+129	7.4024378e+129
385	7.4024378e+129	7.4024378e+129
386	2.0933774e+130	2.0933774e+130
387	2.0933774e+130	2.0933774e+130
388	5.3947983e+129	5.3947983e+129
389	5.3947983e+129	5.3947983e+129
390	3.3801583e+130	3.3801583e+130
391	2.8599203e+130	2.8599203e+130
392	1.6608024e+132	1.6608024e+132
393	1.2273782e+134	1.2273782e+134
394	2.4935386e+134	2.4935386e+134
395	1.6764581e+135	1.6764581e+135
396	1.1858361e+135	1.1858361e+135
397	1.5663799e+135	1.5663799e+135
398	5.6151789e+135	5.6151789e+135
399	2.8205714e+135	2.8205714e+135
400	1.5565664e+136	1.5565664e+136
401	1.5565664e+136	1.5565664e+136
402	3.1667345e+136	3.1667345e+136
403	3.1667345e+136	3.1667345e+136
404	1.0977378e+138	1.0977378e+138
405	1.0977378e+138	1.0977378e+138
406	4.4824906e+139	4.4824906e+139
407	4.4824906e+139	4.4824906e+139
408	6.0976569e+139	6.0976569e+139
409	6.0976569e+139	6.0976569e+139
410	2.2820074e+140	2.2820074e+140
411	2.2820074e+140	2.2820074e+140
412	1.4947492e+140	1.4947492e+140
413	1.4947492e+140	1.4947492e+140
414	1.2660824e+140	1.2660824e+140
415	1.2660824e+140	1.2660824e+140
416	3.3499384e+140	3.3499384e+140
417	3.3499384e+140	3.3499384e+140
418	9.1977394e+139	9.1977394e+139
419	9.1977394e+139	9.1977394e+139
420	5.6282583e+140	5.6282583e+140
421	5.3772481e+140	5.3772481e+140
422	2.7295762e+142	2.7295762e+142
423	2.117827e+144	2.117827e+144
424	4.3601963e+144	4.3601963e+144
425	3.0977671e+145	3.0977671e+145
426	2.1808558e+145	2.1808558e+145
427	2.954455e+145	2.954455e+145
428	1.0476594e+146	1.0476594e+146
429	5.2674541e+145	5.2674541e+145
430	2.9047387e+146	2.9047387e+146
431	2.9047387e+146	2.9047387e+146
432	5.9704643e+146	5.9704643e+146
433	5.9704643e+146	5.9704643e+146
434	2.3509291e+148	2.3509291e+148
435	2.3509291e+148	2.3509291e+148
436	8.710405e+149	8.710405e+149
437	8.710405e+149	8.710405e+149
438	1.2913608e+150	1.2913608e+150
439	1.2913608e+150	1.2913608e+150
440	3.942658e+150	3.942658e+150
441	3.942658e+150	3.942658e+150
442	2.6771899e+150	2.6771899e+150
443	2.6771899e+150	2.6771899e+150
444	2.0321463e+150	2.0321463e+150
445	2.0321463e+150	2.0321463e+150
446	5.8937618e+150	5.8937618e+150
447	5.8937618e+150	5.8937618e+150
448	1.5755697e+150	1.5755697e+150
449	1.5755697e+150	1.5755697e+150
450	9.8291276e+150	9.8291276e+150
451	8.2165543e+150	8.2165543e+150
452	4.5937551e+152	4.5937551e+152
453	3.430077e+154	3.430077e+154
454	7.2365429e+154	7.2365429e+154
455	4.8490207e+155	4.8490207e+155
456	3.4364377e+155	3.4364377e+155
457	4.5796322e+155	4.5796322e+155
458	1.6544759e+156	1.6544759e+156
459	8.254637e+155	8.254637e+155
460	4.5524123e+156	4.5524123e+156
461	4.5524123e+156	4.5524123e+156
462	8.9367329e+156	8.9367329e+156
463	8.9367329e+156	8.9367329e+156
464	3.0250939e+158	3.0250939e+158
465	3.0250939e+158	3.0250939e+158
466	1.2338105e+160	1.2338105e+160
467	1.2338105e+160	1.2338105e+160
468	1.7373254e+160	1.7373254e+160
469	1.7373254e+160	1.7373254e+160
470	6.5385366e+160	6.5385366e+160
471	6.5385366e+160	6.5385366e+160
472	4.3450773e+160	4.3450773e+160
473	4.3450773e+160	4.3450773e+160
474	3.6620996e+160	3.6620996e+160
475	3.6620996e+160	3.6620996e+160
476	9.9078639e+160	9.9078639e+160
477	9.9078639e+160	9.9078639e+160
478	2.7072423e+160	2.7072423e+160
479	2.7072423e+160	2.7072423e+160
480	1.6439623e+161	1.6439623e+161
481	1.5286166e+161	1.5286166e+161
482	7.8828904e+162	7.8828904e+162
483	5.9941986e+164	5.9941986e+164
484	1.2191031e+165	1.2191031e+165
485	8.5647883e+165	8.5647883e+165
486	6.0267811e+165	6.0267811e+165
487	8.2039654e+165	8.2039654e+165
488	2.9367857e+166	2.9367857e+166
489	1.5019818e+166	1.5019818e+166
490	8.3164801e+166	8.3164801e+166
491	8.3164801e+166	8.3164801e+166
492	1.7652558e+167	1.7652558e+167
493	1.7652558e+167	1.7652558e+167
494	6.8001113e+168	6.8001113e+168
495	6.8001113e+168	6.8001113e+168
496	2.583488e+170	2.583488e+170
497	2.583488e+170	2.583488e+170
498	3.7017364e+170	3.7017364e+170
499	3.7017364e+170	3.7017364e+170
500	1.1530997e+171	1.1530997e+171


==> graphics/data/exp2_tangent_selection_full.dat <==
x_iter_rank	y_explicit	y_implicit
1	0.65870496	0.65870496
2	0.65870496	0.65870496
3	0.45248245	0.45248245
4	0.30348256	0.30348256
5	0.30348256	0.30348256
6	0.23201949	0.23201949
7	0.23201949	0.23201949
8	0.18454865	0.18454865
9	0.18454865	0.18454865
10	0.16156895	0.16156895
11	0.154023	0.154023
12	0.10982153	0.10982153
13	0.10982153	0.10982153
14	0.10549643	0.10549643
15	0.10549643	0.10549643
16	0.079707579	0.079707579
17	0.076674025	0.076674025
18	0.066257307	0.066257307
19	0.066257307	0.066257307
20	0.053619254	0.053619254
21	0.048038393	0.048038393
22	0.048038393	0.048038393
23	0.045765087	0.045765087
24	0.044651124	0.044651124
25	0.044651124	0.044651124
26	0.035180357	0.035180357
27	0.034560059	0.034560059
28	0.034560059	0.034560059
29	0.034068183	0.034068183
30	0.031964607	0.031964607
31	0.031964607	0.031964607
32	0.026134606	0.026134606
33	0.026134606	0.026134606
34	0.02422324	0.02422324
35	0.020508317	0.020508317
36	0.020204459	0.020204459
37	0.020204459	0.020204459
38	0.014317891	0.014317891
39	0.012335395	0.012335395
40	0.011985633	0.011985633
41	0.011985633	0.011985633
42	0.010005976	0.010005976
43	0.009742506	0.009742506
44	0.009742506	0.009742506
45	0.0064367785	0.0064367785
46	0.0061964751	0.0061964751
47	0.0061964751	0.0061964751
48	0.0060067444	0.0060067444
49	0.0060067444	0.0060067444
50	0.0046621717	0.0046621717
51	0.0046621717	0.0046621717
52	0.0041795189	0.0041795189
53	0.0041795189	0.0041795189
54	0.0041306586	0.0041306586
55	0.0041306586	0.0041306586
56	0.0028415928	0.0028415928
57	0.0028415928	0.0028415928
58	0.0027717186	0.0027717186
59	0.0027717186	0.0027717186
60	0.0023284761	0.0023284761
61	0.0018932591	0.0018932591
62	0.0018932591	0.0018932591
63	0.00093200335	0.00093200335
64	0.00086717458	0.00086717458
65	0.00086717458	0.00086717458
66	0.00074370361	0.00074370361
67	0.00072640365	0.00072640365
68	0.000697314	0.000697314
69	0.000697314	0.000697314
70	0.0005208057	0.0005208057
71	0.00047643979	0.00047643979
72	0.00041497583	0.00041497583
73	0.00041497583	0.00041497583
74	0.00041009386	0.00041009386
75	0.00041009386	0.00041009386
76	0.00037868399	0.00037868399
77	0.00037868399	0.00037868399
78	0.00035629744	0.00035629744
79	0.00035629744	0.00035629744
80	0.00034803027	0.00034803027
81	0.00034803027	0.00034803027
82	0.00023892958	0.00023892958
83	0.00023892958	0.00023892958
84	0.00020618649	0.00020618649
85	0.00020618649	0.00020618649
86	0.00019871524	0.00019871524
87	0.00019871524	0.00019871524
88	9.3632566e-05	9.3632566e-05
89	7.1842347e-05	7.1842347e-05
90	6.5072086e-05	6.5072086e-05
91	5.240422e-05	5.240422e-05
92	5.240422e-05	5.240422e-05
93	5.0563178e-05	5.0563178e-05
94	5.0563178e-05	5.0563178e-05
95	4.6415202e-05	4.6415202e-05
96	4.3450887e-05	4.3450887e-05
97	3.4235774e-05	3.4235774e-05
98	3.4235774e-05	3.4235774e-05
99	3.1662214e-05	3.1662214e-05
100	3.0260075e-05	3.0260075e-05
101	3.0260075e-05	3.0260075e-05
102	2.643654e-05	2.643654e-05
103	2.0275122e-05	2.0275122e-05
104	2.0275122e-05	2.0275122e-05
105	1.4649589e-05	1.4649589e-05
106	1.4649589e-05	1.4649589e-05
107	1.1455628e-05	1.1455628e-05
108	1.054575e-05	1.054575e-05
109	8.891436e-06	8.891436e-06
110	8.3354965e-06	8.3354965e-06
111	7.1533613e-06	7.1533613e-06
112	6.9911836e-06	6.9911836e-06
113	6.4079072e-06	6.4079072e-06
114	6.2917914e-06	6.2917914e-06
115	6.3128667e-06	6.3128667e-06
116	6.3128667e-06	6.3128667e-06
117	5.5581252e-06	5.5581252e-06
118	5.3224651e-06	5.3224651e-06
119	4.9388977e-06	4.9388977e-06
120	3.5968985e-06	3.5968985e-06
121	3.2979433e-06	3.2979433e-06
122	3.2979433e-06	3.2979433e-06
123	2.7930246e-06	2.7930246e-06
124	2.5338825e-06	2.5338825e-06
125	2.481117e-06	2.481117e-06
126	2.1291446e-06	2.1291446e-06
127	1.9622773e-06	1.9622773e-06
128	1.9622773e-06	1.9622773e-06
129	1.8458766e-06	1.8458766e-06
130	1.8458766e-06	1.8458766e-06
131	1.7841615e-06	1.7841615e-06
132	1.7469369e-06	1.7469369e-06
133	1.5286016e-06	1.5286016e-06
134	1.5286016e-06	1.5286016e-06
135	1.4167235e-06	1.4167235e-06
136	1.269235e-06	1.269235e-06
137	1.2474558e-06	1.2474558e-06
138	1.2381208e-06	1.2381208e-06
139	8.2841926e-07	8.2841926e-07
140	5.870549e-07	5.870549e-07
141	5.870549e-07	5.870549e-07
142	5.5093381e-07	5.5093381e-07
143	5.5093381e-07	5.5093381e-07
144	4.8091825e-07	4.8091825e-07
145	3.7919382e-07	3.7919382e-07
146	3.5532319e-07	3.5532319e-07
147	3.5532319e-07	3.5532319e-07
148	3.3377349e-07	3.3377349e-07
149	3.3377349e-07	3.3377349e-07
150	2.9099554e-07	2.9099554e-07
151	2.2082317e-07	2.2082317e-07
152	2.0925007e-07	2.0925007e-07
153	2.0925007e-07	2.0925007e-07
154	2.0407063e-07	2.0407063e-07
155	2.0407063e-07	2.0407063e-07
156	1.9706348e-07	1.9706348e-07
157	1.5295258e-07	1.5295258e-07
158	1.4844834e-07	1.4844834e-07
159	1.4844834e-07	1.4844834e-07
160	1.3484428e-07	1.3484428e-07
161	1.3484428e-07	1.3484428e-07
162	1.2965531e-07	1.2965531e-07
163	7.6590465e-08	7.6590465e-08
164	7.0271474e-08	7.0271474e-08
165	7.0271474e-08	7.0271474e-08
166	4.9812793e-08	4.9812793e-08
167	4.9812793e-08	4.9812793e-08
168	3.9918522e-08	3.9918522e-08
169	3.7758634e-08	3.7758634e-08
170	3.2964142e-08	3.2964142e-08
171	3.2964142e-08	3.2964142e-08
172	2.4778599e-08	2.4778599e-08
173	2.4778599e-08	2.4778599e-08
174	2.0303494e-08	2.0303494e-08
175	2.0303494e-08	2.0303494e-08
176	1.9591369e-08	1.9591369e-08
177	1.9591369e-08	1.9591369e-08
178	1.8357906e-08	1.8357906e-08
179	1.6631303e-08	1.6631303e-08
180	1.593323e-08	1.593323e-08
181	1.593323e-08	1.593323e-08
182	1.4786968e-08	1.4786968e-08
183	1.4786968e-08	1.4786968e-08
184	1.340723e-08	1.340723e-08
185	9.3634106e-09	9.3634106e-09
186	8.0551502e-09	8.0551502e-09
187	7.50888e-09	7.50888e-09
188	7.50888e-09	7.50888e-09
189	7.3539434e-09	7.3539434e-09
190	7.3539434e-09	7.3539434e-09
191	7.2993314e-09	7.2993314e-09
192	6.5485976e-09	6.5485976e-09
193	6.5485976e-09	6.5485976e-09
194	5.6578779e-09	5.6578779e-09
195	5.6578779e-09	5.6578779e-09
196	5.535235e-09	5.535235e-09
197	4.6147407e-09	4.6147407e-09
198	2.9482203e-09	2.9482203e-09
199	2.5535304e-09	2.5535304e-09
200	2.5535304e-09	2.5535304e-09
201	2.4043769e-09	2.4043769e-09
202	2.2207868e-09	2.2207868e-09
203	2.2207868e-09	2.2207868e-09
204	1.899889e-09	1.8998891e-09
205	1.6721665e-09	1.6721665e-09
206	1.6492743e-09	1.6492744e-09
207	1.6492743e-09	1.6492744e-09
208	1.5315055e-09	1.5315055e-09
209	1.0483706e-09	1.0483706e-09
210	1.0109368e-09	1.0109368e-09
211	1.0109368e-09	1.0109368e-09
212	6.4479979e-10	6.4479979e-10
213	6.4479979e-10	6.4479979e-10
214	6.1406345e-10	6.1406345e-10
215	5.8513161e-10	5.8513161e-10
216	5.7115572e-10	5.7115572e-10
217	5.7115572e-10	5.7115572e-10
218	4.7517879e-10	4.7517878e-10
219	4.7517879e-10	4.7517878e-10
220	4.6369812e-10	4.6369811e-10
221	4.6369812e-10	4.6369811e-10
222	3.2195026e-10	3.2195026e-10
223	2.2970945e-10	2.2970943e-10
224	2.2970945e-10	2.2970943e-10
225	2.0399347e-10	2.0399346e-10
226	2.0399347e-10	2.0399346e-10
227	1.8975841e-10	1.897584e-10
228	1.8779685e-10	1.8779685e-10
229	1.5310002e-10	1.5310002e-10
230	1.5310002e-10	1.5310002e-10
231	1.4457154e-10	1.4457154e-10
232	1.4046222e-10	1.4046221e-10
233	1.4046222e-10	1.4046221e-10
234	1.3510926e-10	1.3510925e-10
235	1.3510926e-10	1.3510925e-10
236	1.3475094e-10	1.3475094e-10
237	1.3475094e-10	1.3475094e-10
238	1.3405082e-10	1.3405082e-10
239	6.3833225e-11	6.3833223e-11
240	5.6758676e-11	5.6758677e-11
241	5.35813e-11	5.3581301e-11
242	5.3187946e-11	5.3187944e-11
243	5.3187946e-11	5.3187944e-11
244	5.2948418e-11	5.2948417e-11
245	5.2948418e-11	5.2948417e-11
246	4.7854253e-11	4.7854253e-11
247	4.7854253e-11	4.7854253e-11
248	4.1022897e-11	4.1022897e-11
249	4.1022897e-11	4.1022897e-11
250	2.0128706e-11	2.0128707e-11
251	1.9528939e-11	1.9528944e-11
252	1.8085409e-11	1.8085412e-11
253	1.8085409e-11	1.8085412e-11
254	1.475114e-11	1.4751141e-11
255	1.1727676e-11	1.1727679e-11
256	9.9550084e-12	9.9550115e-12
257	9.6003192e-12	9.6003199e-12
258	9.0367362e-12	9.0367352e-12
259	9.0367362e-12	9.0367352e-12
260	8.8621339e-12	8.862138e-12
261	5.7192731e-12	5.7192779e-12
262	5.5143056e-12	5.5143076e-12
263	5.4254267e-12	5.425428e-12
264	4.813241e-12	4.813248e-12
265	3.2805715e-12	3.2805748e-12
266	3.2805715e-12	3.2805748e-12
267	3.0865853e-12	3.0865887e-12
268	2.7129535e-12	2.7129542e-12
269	2.606242e-12	2.6062411e-12
270	2.3390554e-12	2.3390519e-12
271	2.2223709e-12	2.2223679e-12
272	2.2223709e-12	2.2223679e-12
273	2.0479332e-12	2.0479301e-12
274	2.0479332e-12	2.0479301e-12
275	1.9738827e-12	1.9738765e-12
276	1.9400349e-12	1.940032e-12
277	1.3053599e-12	1.3053536e-12
278	1.3053599e-12	1.3053536e-12
279	1.0698885e-12	1.0698797e-12
280	7.8993828e-13	7.8992416e-13


==> graphics/data/exp2_tangent_selection_proj.dat <==
x_iter_rank	y_explicit	y_implicit
1	0.65870496	0.65870496
2	0.65870496	0.65870496
3	0.62871692	0.62871692
4	0.62823616	0.62823616
5	0.62823616	0.62823616
6	0.62804721	0.62804721
7	0.62804721	0.62804721
8	0.6280059	0.6280059
9	0.6280059	0.6280059
10	0.40834657	0.40834657
11	0.40834657	0.40834657
12	0.40308435	0.40308435
13	0.40308435	0.40308435
14	0.4030738	0.4030738
15	0.38689131	0.38689131
16	0.38689131	0.38689131
17	0.37733052	0.37733052
18	0.17666261	0.17666261
19	0.17666261	0.17666261
20	0.15289271	0.15289271
21	0.15289271	0.15289271
22	0.14940596	0.14940596
23	0.14940596	0.14940596
24	0.092536673	0.092536673
25	0.092536673	0.092536673
26	0.091482277	0.091482277
27	0.09125864	0.09125864
28	0.09125864	0.09125864
29	0.091235666	0.091235666
30	0.06879276	0.06879276
31	0.06879276	0.06879276
32	0.058833247	0.058833247
33	0.058833247	0.058833247
34	0.057814849	0.057814849
35	0.056253589	0.056253589
36	0.055816934	0.055816934
37	0.055816934	0.055816934
38	0.054466964	0.054466964
39	0.039273392	0.039273392
40	0.039273392	0.039273392
41	0.025110499	0.025110499
42	0.024946448	0.024946448
43	0.024946448	0.024946448
44	0.024922287	0.024922287
45	0.024921511	0.024921511
46	0.024921511	0.024921511
47	0.01831509	0.01831509
48	0.01831471	0.01831471
49	0.018058567	0.018058567
50	0.018016248	0.018016248
51	0.018016248	0.018016248
52	0.01796239	0.01796239
53	0.01796239	0.01796239
54	0.014681814	0.014681814
55	0.014681814	0.014681814
56	0.0052815798	0.0052815798
57	0.0052815798	0.0052815798
58	0.0042756523	0.0042756523
59	0.0041905924	0.0041905924
60	0.0039897663	0.0039897663
61	0.0026932121	0.0026932121
62	0.0026932121	0.0026932121
63	0.0026802486	0.0026802486
64	0.0026802486	0.0026802486
65	0.002112114	0.002112114
66	0.0020346048	0.0020346048
67	0.0010152508	0.0010152508
68	0.00092533536	0.00092533536
69	0.00092533536	0.00092533536
70	0.00080971279	0.00080971279
71	0.00080971279	0.00080971279
72	0.00080954721	0.00080954721
73	0.00080954721	0.00080954721
74	0.00079957898	0.00079957898
75	0.00072118753	0.00072118753
76	0.00072118753	0.00072118753
77	0.00068333642	0.00068333642
78	0.00067415458	0.00067415458
79	0.00067377977	0.00067377977
80	0.00067377977	0.00067377977
81	0.00067359127	0.00067359127
82	0.00067359127	0.00067359127
83	0.00064813962	0.00064813962
84	0.00057355326	0.00057355326
85	0.00057355326	0.00057355326
86	0.00046603658	0.00046603658
87	0.00045971383	0.00045971383
88	0.00045431788	0.00045431788
89	0.00045108531	0.00045108531
90	0.0004377317	0.0004377317
91	0.0004377317	0.0004377317
92	0.00043744634	0.00043744634
93	0.00042773279	0.00042773279
94	0.00042773279	0.00042773279
95	0.0001681408	0.0001681408
96	0.0001362476	0.0001362476
97	0.0001362476	0.0001362476
98	0.0001139421	0.0001139421
99	0.0001139421	0.0001139421
100	8.8354037e-05	8.8354037e-05
101	8.2468457e-05	8.2468457e-05
102	8.2478526e-05	8.2478526e-05
103	8.2478526e-05	8.2478526e-05
104	8.1331731e-05	8.1331731e-05
105	8.1331731e-05	8.1331731e-05
106	7.7791892e-05	7.7791892e-05
107	7.778948e-05	7.778948e-05
108	6.9315246e-05	6.9315246e-05
109	6.8673897e-05	6.8673897e-05
110	6.8673897e-05	6.8673897e-05
111	6.8545861e-05	6.8545861e-05
112	6.8545861e-05	6.8545861e-05
113	6.8573802e-05	6.8573802e-05
114	2.3636014e-05	2.3636014e-05
115	1.7614658e-05	1.7614658e-05
116	1.7568386e-05	1.7568386e-05
117	1.7568386e-05	1.7568386e-05
118	1.7352817e-05	1.7352817e-05
119	1.7352817e-05	1.7352817e-05
120	1.0333689e-05	1.0333689e-05
121	8.8253259e-06	8.8253259e-06
122	8.8253259e-06	8.8253259e-06
123	8.6309771e-06	8.6309771e-06
124	8.6309771e-06	8.6309771e-06
125	8.6224648e-06	8.6224648e-06
126	8.5917558e-06	8.5917558e-06
127	8.5917558e-06	8.5917558e-06
128	8.5841727e-06	8.5841727e-06
129	8.5816126e-06	8.5816126e-06
130	8.5816126e-06	8.5816126e-06
131	8.1501566e-06	8.1501566e-06
132	8.1498697e-06	8.1498697e-06
133	8.1498697e-06	8.1498697e-06
134	8.0709365e-06	8.0709365e-06
135	7.9200042e-06	7.9200042e-06
136	7.9201088e-06	7.9201088e-06
137	7.9201088e-06	7.9201088e-06
138	3.4842747e-06	3.4842747e-06
139	2.896748e-06	2.896748e-06
140	2.896748e-06	2.896748e-06
141	1.5618985e-06	1.5618985e-06
142	1.5618985e-06	1.5618985e-06
143	1.4551039e-06	1.4551039e-06
144	9.535614e-07	9.535614e-07
145	9.535614e-07	9.535614e-07
146	9.5124968e-07	9.5124968e-07
147	7.490785e-07	7.490785e-07
148	6.7922049e-07	6.7922049e-07
149	6.7922049e-07	6.7922049e-07
150	6.7197188e-07	6.7197188e-07
151	6.7197188e-07	6.7197188e-07
152	6.4661647e-07	6.4661647e-07
153	6.4661647e-07	6.4661647e-07
154	6.269032e-07	6.269032e-07
155	6.2605793e-07	6.2605793e-07
156	6.2589077e-07	6.2589077e-07
157	6.2589077e-07	6.2589077e-07
158	6.2479167e-07	6.2479167e-07
159	6.2479167e-07	6.2479167e-07
160	5.4489215e-07	5.4489215e-07
161	5.4489215e-07	5.4489215e-07
162	5.4257422e-07	5.4257422e-07
163	5.4254011e-07	5.4254011e-07
164	3.7142378e-07	3.7142378e-07
165	3.7142378e-07	3.7142378e-07
166	2.1615757e-07	2.1615757e-07
167	9.7780239e-08	9.7780239e-08
168	7.5455988e-08	7.5455988e-08
169	7.5403677e-08	7.5403677e-08
170	7.3389533e-08	7.3389533e-08
171	7.3389533e-08	7.3389533e-08
172	7.3113624e-08	7.3113624e-08
173	7.3113624e-08	7.3113624e-08
174	7.161669e-08	7.161669e-08
175	7.161669e-08	7.161669e-08
176	4.1670148e-08	4.1670148e-08
177	4.0411775e-08	4.0411775e-08
178	3.8663377e-08	3.8663377e-08
179	3.8663377e-08	3.8663377e-08
180	3.6598618e-08	3.6598618e-08
181	3.5968656e-08	3.5968656e-08
182	3.5968656e-08	3.5968656e-08
183	3.4602784e-08	3.4602784e-08
184	3.4602784e-08	3.4602784e-08
185	2.198905e-08	2.198905e-08
186	2.0172308e-08	2.0172308e-08
187	2.0172308e-08	2.0172308e-08
188	1.9364192e-08	1.9364192e-08
189	1.9364192e-08	1.9364192e-08
190	1.4283349e-08	1.4283349e-08
191	1.4283349e-08	1.4283349e-08
192	1.4119601e-08	1.4119601e-08
193	1.4119601e-08	1.4119601e-08
194	1.3835578e-08	1.3835578e-08
195	1.3835578e-08	1.3835578e-08
196	4.0249693e-09	4.0249693e-09
197	4.0249693e-09	4.0249693e-09
198	3.6669868e-09	3.6669868e-09
199	3.4602283e-09	3.4602283e-09
200	3.4010867e-09	3.4010867e-09
201	3.4010867e-09	3.4010867e-09
202	2.5816472e-09	2.5816472e-09
203	2.5816472e-09	2.5816472e-09
204	2.1210811e-09	2.1210811e-09
205	2.1210811e-09	2.1210811e-09
206	2.1185668e-09	2.1185668e-09
207	2.1185668e-09	2.1185668e-09
208	1.9709883e-09	1.9709883e-09
209	1.9709883e-09	1.9709883e-09
210	1.4799947e-09	1.4799947e-09
211	1.4305672e-09	1.4305672e-09
212	1.4305672e-09	1.4305672e-09
213	1.4258269e-09	1.4258269e-09
214	1.4258269e-09	1.4258269e-09
215	1.4018183e-09	1.4018183e-09
216	1.3796821e-09	1.3796821e-09
217	1.3796821e-09	1.3796821e-09
218	1.3716036e-09	1.3716037e-09
219	1.3716036e-09	1.3716037e-09
220	1.3029796e-09	1.3029796e-09
221	1.3029796e-09	1.3029796e-09
222	1.239531e-09	1.239531e-09
223	1.2255456e-09	1.2255456e-09
224	1.2255456e-09	1.2255456e-09
225	9.5843315e-10	9.5843314e-10
226	9.5843315e-10	9.5843314e-10
227	8.9015502e-10	8.9015502e-10
228	8.893682e-10	8.8936819e-10
229	8.893682e-10	8.8936819e-10
230	4.9193104e-10	4.9193104e-10
231	4.8701866e-10	4.8701866e-10
232	3.6021979e-10	3.602198e-10
233	3.6021979e-10	3.602198e-10
234	2.6498982e-10	2.6498982e-10
235	2.6076313e-10	2.6076314e-10
236	2.4103519e-10	2.410352e-10
237	2.4103519e-10	2.410352e-10
238	2.3989193e-10	2.3989194e-10
239	2.3723479e-10	2.372348e-10
240	7.0550524e-11	7.055053e-11
241	7.0550524e-11	7.055053e-11
242	6.1320087e-11	6.1320091e-11
243	6.1320087e-11	6.1320091e-11
244	5.2782047e-11	5.2782052e-11
245	4.8825997e-11	4.8825999e-11
246	4.8530808e-11	4.8530813e-11
247	4.8530808e-11	4.8530813e-11
248	4.6188419e-11	4.6188423e-11
249	4.6188419e-11	4.6188423e-11
250	4.5990539e-11	4.5990543e-11
251	4.5990539e-11	4.5990543e-11
252	3.4603454e-11	3.4603463e-11
253	3.4603454e-11	3.4603463e-11
254	3.4315176e-11	3.4315183e-11
255	3.4315176e-11	3.4315183e-11
256	3.2159526e-11	3.2159533e-11
257	3.2159526e-11	3.2159533e-11
258	3.0444252e-11	3.0444259e-11
259	3.0444252e-11	3.0444259e-11
260	1.5796169e-11	1.5796176e-11
261	1.5796169e-11	1.5796176e-11
262	1.508411e-11	1.5084118e-11
263	1.1438733e-11	1.1438739e-11
264	8.8562702e-12	8.856278e-12
265	8.8562702e-12	8.856278e-12
266	7.7506518e-12	7.7506562e-12
267	7.3385101e-12	7.3385096e-12
268	7.3385101e-12	7.3385096e-12
269	6.5658951e-12	6.5658951e-12
270	6.5183691e-12	6.5183656e-12
271	6.5183691e-12	6.5183656e-12
272	6.3911546e-12	6.3911533e-12
273	6.3911546e-12	6.3911533e-12
274	4.9310936e-12	4.931092e-12
275	4.9310936e-12	4.931092e-12
276	4.7796076e-12	4.7796078e-12
277	3.3583301e-12	3.3583266e-12
278	3.3583301e-12	3.3583266e-12
279	3.2812197e-12	3.2812164e-12
280	3.2812197e-12	3.2812164e-12
281	3.2711839e-12	3.2711839e-12
282	3.1354161e-12	3.1354108e-12
283	2.9661857e-12	2.9661834e-12
284	2.9661857e-12	2.9661834e-12
285	2.9345802e-12	2.9345823e-12
286	2.9345802e-12	2.9345823e-12
287	2.9325813e-12	2.9325789e-12
288	2.9216779e-12	2.9216771e-12
289	2.9216779e-12	2.9216771e-12
290	2.9139851e-12	2.9139826e-12
291	2.9139851e-12	2.9139826e-12
292	2.8430895e-12	2.84309e-12
293	2.8430895e-12	2.84309e-12
294	2.8351364e-12	2.8351373e-12
295	2.8351364e-12	2.8351373e-12
296	1.0070769e-12	1.0070746e-12
297	1.0070769e-12	1.0070746e-12
298	1.0070483e-12	1.007047e-12


==> graphics/data/exp2_tangent_selection_wnorm.dat <==
x_iter_rank	y_explicit	y_implicit
1	0.9992425	0.9992425
2	0.9992425	0.9992425
3	0.99917633	0.99917633
4	0.99917878	0.99917878
5	0.99917878	0.99917878
6	0.99918825	0.99918825
7	0.99918825	0.99918825
8	0.99643072	0.99643072
9	0.99643072	0.99643072
10	0.99640541	0.99640541
11	0.99640541	0.99640541
12	0.65416434	0.65416434
13	0.65416434	0.65416434
14	0.6225929	0.6225929
15	0.6225929	0.6225929
16	0.60647378	0.60647378
17	0.60647378	0.60647378
18	0.50276079	0.50276079
19	0.50276079	0.50276079
20	0.49777635	0.49777635
21	0.49777635	0.49777635
22	0.49766701	0.49766701
23	0.49687758	0.49687758
24	0.49676228	0.49676228
25	0.49676228	0.49676228
26	0.49659594	0.49659594
27	0.49659594	0.49659594
28	0.49659483	0.49659483
29	0.25369188	0.25369188
30	0.14393232	0.14393232
31	0.14393232	0.14393232
32	0.083434344	0.083434344
33	0.083434344	0.083434344
34	0.082215052	0.082215052
35	0.036924515	0.036924515
36	0.03208347	0.03208347
37	0.03208347	0.03208347
38	0.030639698	0.030639698
39	0.030639698	0.030639698
40	0.030267602	0.030267602
41	0.030101633	0.030101633
42	0.030072329	0.030072329
43	0.030072329	0.030072329
44	0.030057879	0.030057879
45	0.030057879	0.030057879
46	0.030036046	0.030036046
47	0.030038642	0.030038642
48	0.030039041	0.030039041
49	0.029962207	0.029962207
50	0.029510363	0.029510363
51	0.029510363	0.029510363
52	0.015706511	0.015706511
53	0.015706511	0.015706511
54	0.013390045	0.013390045
55	0.012764578	0.012764578
56	0.012764578	0.012764578
57	0.012763535	0.012763535
58	0.012760859	0.012760859
59	0.012761	0.012761
60	0.012759415	0.012759415
61	0.012724764	0.012724764
62	0.012724764	0.012724764
63	0.012722599	0.012722599
64	0.012722217	0.012722217
65	0.012722217	0.012722217
66	0.004842027	0.004842027
67	0.002637123	0.002637123
68	0.002637123	0.002637123
69	0.0026371132	0.0026371132
70	0.0026371132	0.0026371132
71	0.0017691886	0.0017691886
72	0.0017688348	0.0017688348
73	0.0017642117	0.0017642117
74	0.0017639105	0.0017639105
75	0.0017639105	0.0017639105
76	0.0017622329	0.0017622329
77	0.0017614128	0.0017614128
78	0.0017613361	0.0017613361
79	0.0017613484	0.0017613484
80	0.00176133	0.00176133
81	0.00176133	0.00176133
82	0.0017612562	0.0017612562
83	0.0017612562	0.0017612562
84	0.0015394418	0.0015394418
85	0.0015320297	0.0015320297
86	0.0015320297	0.0015320297
87	0.0015248239	0.0015248239
88	0.0014522339	0.0014522339
89	0.0014522339	0.0014522339
90	0.0014522473	0.0014522473
91	0.0014522579	0.0014522579
92	0.0014457068	0.0014457068
93	0.0014457068	0.0014457068
94	0.0014431657	0.0014431657
95	0.0014431657	0.0014431657
96	0.0014432486	0.0014432486
97	0.00101	0.00101
98	0.00101	0.00101
99	0.0010099961	0.0010099961
100	0.00099571835	0.00099571835
101	0.00099571835	0.00099571835
102	0.00097931775	0.00097931775
103	0.00097931775	0.00097931775
104	0.00097916615	0.00097916615
105	0.00042151602	0.00042151602
106	0.00025390915	0.00025390915
107	0.00025390915	0.00025390915
108	0.00012313688	0.00012313688
109	0.00012313688	0.00012313688
110	6.1354954e-05	6.1354954e-05
111	6.1354954e-05	6.1354954e-05
112	6.1254573e-05	6.1254573e-05
113	6.0164324e-05	6.0164324e-05
114	5.5873524e-05	5.5873524e-05
115	5.5873524e-05	5.5873524e-05
116	5.475301e-05	5.475301e-05
117	5.4662842e-05	5.4662842e-05
118	5.4628634e-05	5.4628634e-05
119	5.4584349e-05	5.4584349e-05
120	5.4564042e-05	5.4564042e-05
121	5.4564042e-05	5.4564042e-05
122	5.4559417e-05	5.4559417e-05
123	5.455608e-05	5.455608e-05
124	5.455608e-05	5.455608e-05
125	5.4558725e-05	5.4558725e-05
126	5.4558366e-05	5.4558366e-05
127	5.4558366e-05	5.4558366e-05
128	5.4554397e-05	5.4554397e-05
129	5.4554397e-05	5.4554397e-05
130	5.4194875e-05	5.4194875e-05
131	5.4164555e-05	5.4164555e-05
132	5.4135843e-05	5.4135843e-05
133	5.4135843e-05	5.4135843e-05
134	5.4112998e-05	5.4112998e-05
135	2.3583895e-05	2.3583895e-05
136	2.3583895e-05	2.3583895e-05
137	1.5889141e-05	1.5889141e-05
138	1.5235438e-05	1.5235438e-05
139	1.5235438e-05	1.5235438e-05
140	1.464721e-05	1.464721e-05
141	1.464721e-05	1.464721e-05
142	1.3175965e-05	1.3175965e-05
143	1.3175965e-05	1.3175965e-05
144	1.3175164e-05	1.3175164e-05
145	1.3175164e-05	1.3175164e-05
146	1.3176509e-05	1.3176509e-05
147	1.3176509e-05	1.3176509e-05
148	1.3172948e-05	1.3172948e-05
149	1.3172948e-05	1.3172948e-05
150	1.2456056e-05	1.2456056e-05
151	1.2456056e-05	1.2456056e-05
152	1.2437211e-05	1.2437211e-05
153	1.2437211e-05	1.2437211e-05
154	1.2433895e-05	1.2433895e-05
155	1.2433895e-05	1.2433895e-05
156	1.2433857e-05	1.2433857e-05
157	1.2433857e-05	1.2433857e-05
158	1.2432956e-05	1.2432956e-05
159	1.2432956e-05	1.2432956e-05
160	1.2432071e-05	1.2432071e-05
161	1.2432071e-05	1.2432071e-05
162	1.2432077e-05	1.2432077e-05
163	1.2431983e-05	1.2431983e-05
164	1.2431983e-05	1.2431983e-05
165	1.2431982e-05	1.2431982e-05
166	1.2429323e-05	1.2429323e-05
167	1.2429323e-05	1.2429323e-05
168	1.242915e-05	1.242915e-05
169	1.242915e-05	1.242915e-05
170	1.2428822e-05	1.2428822e-05
171	1.2428822e-05	1.2428822e-05
172	6.675803e-06	6.675803e-06
173	6.675803e-06	6.675803e-06
174	3.9132021e-06	3.9132021e-06
175	4.6717558e-07	4.6717558e-07
176	4.6717558e-07	4.6717558e-07
177	2.4327185e-07	2.4327185e-07
178	2.4327185e-07	2.4327185e-07
179	2.4281726e-07	2.4281726e-07
180	2.4276265e-07	2.4276265e-07
181	2.4270221e-07	2.4270221e-07
182	2.4270221e-07	2.4270221e-07
183	2.4266736e-07	2.4266736e-07
184	2.4266736e-07	2.4266736e-07
185	2.4254844e-07	2.4254844e-07
186	2.4236062e-07	2.4236062e-07
187	2.4000152e-07	2.4000152e-07
188	2.0276032e-07	2.0276032e-07
189	2.0276032e-07	2.0276032e-07
190	1.8219368e-07	1.8219368e-07
191	1.8219368e-07	1.8219368e-07
192	1.7837372e-07	1.7837372e-07
193	1.7837372e-07	1.7837372e-07
194	1.7798186e-07	1.7798186e-07
195	1.7677148e-07	1.7677148e-07
196	1.7160762e-07	1.7160762e-07
197	1.7160762e-07	1.7160762e-07
198	1.69809e-07	1.69809e-07
199	1.69809e-07	1.69809e-07
200	1.6978339e-07	1.6978339e-07
201	1.6978339e-07	1.6978339e-07
202	2.6117178e-08	2.6117178e-08
203	2.6083402e-08	2.6083402e-08
204	2.5912e-08	2.5912e-08
205	2.5912e-08	2.5912e-08
206	2.5803154e-08	2.5803154e-08
207	2.3528149e-08	2.3528149e-08
208	2.3528149e-08	2.3528149e-08
209	2.3537264e-08	2.3537264e-08
210	2.3542814e-08	2.3542814e-08
211	2.3542814e-08	2.3542814e-08
212	1.6769656e-08	1.6769656e-08
213	1.6769656e-08	1.6769656e-08
214	1.5852523e-08	1.5852523e-08
215	1.585304e-08	1.585304e-08
216	1.5802338e-08	1.5802338e-08
217	1.5802338e-08	1.5802338e-08
218	1.578481e-08	1.578481e-08
219	1.578481e-08	1.578481e-08
220	1.5782092e-08	1.5782092e-08
221	1.5778262e-08	1.5778262e-08
222	1.5777334e-08	1.5777334e-08
223	1.5777334e-08	1.5777334e-08
224	1.5776499e-08	1.5776499e-08
225	1.5776499e-08	1.5776499e-08
226	1.5776451e-08	1.5776451e-08
227	1.5776451e-08	1.5776451e-08
228	1.5776244e-08	1.5776244e-08
229	1.5776244e-08	1.5776244e-08
230	1.5775181e-08	1.5775181e-08
231	1.5775181e-08	1.5775181e-08
232	1.5775049e-08	1.5775049e-08
233	1.5775049e-08	1.5775049e-08
234	1.5326924e-08	1.5326924e-08
235	1.5326924e-08	1.5326924e-08
236	1.5329154e-08	1.5329154e-08
237	1.5329154e-08	1.5329154e-08
238	1.5330481e-08	1.5330481e-08
239	1.5330481e-08	1.5330481e-08
240	3.5213786e-09	3.5213786e-09
241	1.1645686e-09	1.1645686e-09
242	1.1645686e-09	1.1645686e-09
243	1.1642039e-09	1.1642039e-09
244	1.0873665e-09	1.0873665e-09
245	1.0873665e-09	1.0873665e-09
246	1.0329956e-09	1.0329956e-09
247	1.0329956e-09	1.0329956e-09
248	1.0358866e-09	1.0358866e-09
249	1.0358866e-09	1.0358866e-09
250	3.4482608e-10	3.4482608e-10
251	3.4482608e-10	3.4482608e-10
252	3.4498977e-10	3.4498976e-10
253	3.4498977e-10	3.4498976e-10
254	3.4059412e-10	3.4059412e-10
255	3.4059412e-10	3.4059412e-10
256	3.3893298e-10	3.3893298e-10
257	3.3893298e-10	3.3893298e-10
258	3.381198e-10	3.381198e-10
259	3.381198e-10	3.381198e-10
260	1.3353029e-10	1.3353029e-10
261	1.212961e-10	1.212961e-10
262	1.2105342e-10	1.2105342e-10
263	1.2105342e-10	1.2105342e-10
264	1.1983138e-10	1.1983138e-10
265	1.1983138e-10	1.1983138e-10
266	1.1951038e-10	1.1951038e-10
267	1.1951038e-10	1.1951038e-10
268	1.1758128e-10	1.1758128e-10
269	1.1759716e-10	1.1759716e-10
270	1.1749589e-10	1.1749589e-10
271	1.1749589e-10	1.1749589e-10
272	1.1735402e-10	1.1735402e-10
273	1.173507e-10	1.173507e-10
274	1.173507e-10	1.173507e-10
275	7.6113328e-11	7.6113327e-11
276	7.3160183e-11	7.3160185e-11
277	7.3138846e-11	7.3138848e-11
278	7.3138846e-11	7.3138848e-11
279	7.3121997e-11	7.3121995e-11
280	7.3121997e-11	7.3121995e-11
281	7.0835627e-11	7.0835628e-11
282	7.0833408e-11	7.083341e-11
283	7.0833408e-11	7.083341e-11
284	7.0829811e-11	7.0829814e-11
285	7.0829811e-11	7.0829814e-11
286	7.0814523e-11	7.0814526e-11
287	7.0814523e-11	7.0814526e-11
288	7.0747535e-11	7.0747536e-11
289	7.0743378e-11	7.0743379e-11
290	7.0743378e-11	7.0743379e-11
291	3.5429329e-11	3.5429335e-11
292	2.6115798e-11	2.6115804e-11
293	2.5763782e-11	2.5763787e-11
294	2.5326885e-11	2.5326887e-11
295	2.5073964e-11	2.5073962e-11
296	1.6645372e-11	1.6645371e-11
297	1.6645372e-11	1.6645371e-11
298	3.3648487e-12	3.3648533e-12
299	3.3648487e-12	3.3648533e-12
300	3.2784305e-12	3.2784384e-12
301	2.4074919e-12	2.4074953e-12
302	2.4074919e-12	2.4074953e-12
303	1.8989057e-12	1.8989089e-12
304	1.7319262e-12	1.7319253e-12
305	1.7319262e-12	1.7319253e-12
306	1.6520658e-12	1.6520706e-12
307	1.6520658e-12	1.6520706e-12
308	1.6505298e-12	1.6505316e-12
309	1.6505298e-12	1.6505316e-12
310	1.6509391e-12	1.650946e-12
311	1.6344845e-12	1.634486e-12
312	1.6321703e-12	1.6321743e-12
313	1.6321703e-12	1.6321743e-12
314	1.6318773e-12	1.6318766e-12
315	1.6318773e-12	1.6318766e-12
316	1.6302835e-12	1.6302864e-12
317	1.6298395e-12	1.6298426e-12
318	1.6293511e-12	1.629353e-12
319	1.6262363e-12	1.6262366e-12
320	1.6262363e-12	1.6262366e-12
321	1.6240261e-12	1.6240282e-12
322	1.6232804e-12	1.6232796e-12
323	1.6232804e-12	1.6232796e-12
324	1.6230679e-12	1.6230664e-12
325	1.6230679e-12	1.6230664e-12
326	1.6230193e-12	1.6230202e-12
327	1.6230193e-12	1.6230202e-12
328	1.6230384e-12	1.623038e-12
329	1.6230951e-12	1.6230998e-12
330	1.6231055e-12	1.6231086e-12


==> graphics/data/real_nonsymmetric_residual_adi.dat <==
x_iter_rank	y_explicit	y_implicit
1	1	1
2	1	1
3	1	1
4	1	1
5	1	1
6	1	1
7	1	1
8	1	1
9	1	1
10	1	1
11	1	1
12	1	1
13	1	1
14	1	1
15	1	1
16	1	1
17	1	1
18	1	1
19	1	1
20	0.026816898	0.026816898
21	0.026816898	0.026816898
22	0.026816898	0.026816898
23	0.026816898	0.026816898
24	0.026816898	0.026816898
25	0.026816898	0.026816898
26	0.026816898	0.026816898
27	0.026816898	0.026816898
28	0.026816898	0.026816898
29	0.026816898	0.026816898
30	0.026816898	0.026816898
31	0.026816898	0.026816898
32	0.026816898	0.026816898
33	0.026816898	0.026816898
34	0.026816898	0.026816898
35	0.026816898	0.026816898
36	0.026816898	0.026816898
37	0.026816898	0.026816898
38	0.026816898	0.026816898
39	0.026816898	0.026816898
40	0.026816898	0.026816898
41	0.026816898	0.026816898
42	0.026816898	0.026816898
43	0.026816898	0.026816898
44	0.026816898	0.026816898
45	0.026816898	0.026816898
46	0.026816898	0.026816898
47	0.026816898	0.026816898
48	0.026816898	0.026816898
49	0.026816898	0.026816898
50	0.026816898	0.026816898
51	0.026816898	0.026816898
52	0.026816898	0.026816898
53	0.026816898	0.026816898
54	0.026816898	0.026816898
55	0.026816898	0.026816898
56	0.026816898	0.026816898
57	0.026816898	0.026816898
58	0.026816898	0.026816898
59	0.026816898	0.026816898
60	1.810044e-05	1.810044e-05
61	1.810044e-05	1.810044e-05
62	1.810044e-05	1.810044e-05
63	1.810044e-05	1.810044e-05
64	1.810044e-05	1.810044e-05
65	1.810044e-05	1.810044e-05
66	1.810044e-05	1.810044e-05
67	1.810044e-05	1.810044e-05
68	1.810044e-05	1.810044e-05
69	1.810044e-05	1.810044e-05
70	1.810044e-05	1.810044e-05
71	1.810044e-05	1.810044e-05
72	1.810044e-05	1.810044e-05
73	1.810044e-05	1.810044e-05
74	1.810044e-05	1.810044e-05
75	1.810044e-05	1.810044e-05
76	1.810044e-05	1.810044e-05
77	1.810044e-05	1.810044e-05
78	1.810044e-05	1.810044e-05
79	1.810044e-05	1.810044e-05
80	1.810044e-05	1.810044e-05
81	1.810044e-05	1.810044e-05
82	1.810044e-05	1.810044e-05
83	1.810044e-05	1.810044e-05
84	1.810044e-05	1.810044e-05
85	1.810044e-05	1.810044e-05
86	1.810044e-05	1.810044e-05
87	1.810044e-05	1.810044e-05
88	1.810044e-05	1.810044e-05
89	1.810044e-05	1.810044e-05
90	1.810044e-05	1.810044e-05
91	1.810044e-05	1.810044e-05
92	1.810044e-05	1.810044e-05
93	1.810044e-05	1.810044e-05
94	1.810044e-05	1.810044e-05
95	1.810044e-05	1.810044e-05
96	1.810044e-05	1.810044e-05
97	1.810044e-05	1.810044e-05
98	1.810044e-05	1.810044e-05
99	1.810044e-05	1.810044e-05
100	1.3375966e-08	1.3375966e-08
101	1.3375966e-08	1.3375966e-08
102	1.3375966e-08	1.3375966e-08
103	1.3375966e-08	1.3375966e-08
104	1.3375966e-08	1.3375966e-08
105	1.3375966e-08	1.3375966e-08
106	1.3375966e-08	1.3375966e-08
107	1.3375966e-08	1.3375966e-08
108	1.3375966e-08	1.3375966e-08
109	1.3375966e-08	1.3375966e-08
110	1.3375966e-08	1.3375966e-08
111	1.3375966e-08	1.3375966e-08
112	1.3375966e-08	1.3375966e-08
113	1.3375966e-08	1.3375966e-08
114	1.3375966e-08	1.3375966e-08
115	1.3375966e-08	1.3375966e-08
116	1.3375966e-08	1.3375966e-08
117	1.3375966e-08	1.3375966e-08
118	1.3375966e-08	1.3375966e-08
119	1.3375966e-08	1.3375966e-08
120	1.3375966e-08	1.3375966e-08
121	1.3375966e-08	1.3375966e-08
122	1.3375966e-08	1.3375966e-08
123	1.3375966e-08	1.3375966e-08
124	1.3375966e-08	1.3375966e-08
125	1.3375966e-08	1.3375966e-08
126	1.3375966e-08	1.3375966e-08
127	1.3375966e-08	1.3375966e-08
128	1.3375966e-08	1.3375966e-08
129	1.3375966e-08	1.3375966e-08
130	1.3375966e-08	1.3375966e-08
131	1.3375966e-08	1.3375966e-08
132	1.3375966e-08	1.3375966e-08
133	1.3375966e-08	1.3375966e-08
134	1.3375966e-08	1.3375966e-08
135	1.3375966e-08	1.3375966e-08
136	1.3375966e-08	1.3375966e-08
137	1.3375966e-08	1.3375966e-08
138	1.3375966e-08	1.3375966e-08
139	1.3375966e-08	1.3375966e-08
140	1.5899617e-11	1.5899624e-11
141	1.5899617e-11	1.5899624e-11
142	1.5899617e-11	1.5899624e-11
143	1.5899617e-11	1.5899624e-11
144	1.5899617e-11	1.5899624e-11
145	1.5899617e-11	1.5899624e-11
146	1.5899617e-11	1.5899624e-11
147	1.5899617e-11	1.5899624e-11
148	1.5899617e-11	1.5899624e-11
149	1.5899617e-11	1.5899624e-11
150	1.5899617e-11	1.5899624e-11
151	1.5899617e-11	1.5899624e-11
152	1.5899617e-11	1.5899624e-11
153	1.5899617e-11	1.5899624e-11
154	1.5899617e-11	1.5899624e-11
155	1.5899617e-11	1.5899624e-11
156	1.5899617e-11	1.5899624e-11
157	1.5899617e-11	1.5899624e-11
158	1.5899617e-11	1.5899624e-11
159	1.5899617e-11	1.5899624e-11
160	4.1388747e-13	4.1387498e-13


==> graphics/data/real_nonsymmetric_residual_eigtadi.dat <==
x_iter_rank	y_explicit	y_implicit
1	0.91263785	0.91263785
2	0.91263785	0.91263785
3	0.82214814	0.82214814
4	0.82214814	0.82214814
5	0.76147027	0.76147027
6	0.76147027	0.76147027
7	0.66555056	0.66555056
8	0.6017395	0.6017395
9	0.6017395	0.6017395
10	0.56857026	0.56857026
11	0.56857026	0.56857026
12	0.52482807	0.52482807
13	0.48274517	0.48274517
14	0.48274517	0.48274517
15	0.35148323	0.35148323
16	0.32524777	0.32524777
17	0.27604718	0.27604718
18	0.24091523	0.24091523
19	0.24091523	0.24091523
20	0.18150255	0.18150255
21	0.1446373	0.1446373
22	0.1446373	0.1446373
23	0.12193656	0.12193656
24	0.1049528	0.1049528
25	0.1049528	0.1049528
26	0.037500602	0.037500602
27	0.027574694	0.027574694
28	0.026276678	0.026276678
29	0.026276678	0.026276678
30	0.023633016	0.023633016
31	0.023633016	0.023633016
32	0.023107072	0.023107072
33	0.023107072	0.023107072
34	0.0091066762	0.0091066762
35	0.0086401609	0.0086401609
36	0.0079712789	0.0079712789
37	0.0071623599	0.0071623599
38	0.0071623599	0.0071623599
39	0.0034563258	0.0034563258
40	0.0018601877	0.0018601877
41	0.0017071332	0.0017071332
42	0.00063911163	0.00063911163
43	0.00063911163	0.00063911163
44	0.00060705442	0.00060705442
45	0.00053190805	0.00053190805
46	0.00053190805	0.00053190805
47	0.00052376404	0.00052376404
48	0.00047450817	0.00047450817
49	0.00047450817	0.00047450817
50	0.00044238081	0.00044238081
51	0.00044238081	0.00044238081
52	0.00037307153	0.00037307153
53	0.00036262023	0.00036262023
54	0.00035172998	0.00035172998
55	0.00035172998	0.00035172998
56	0.0003440978	0.0003440978
57	0.0003440978	0.0003440978
58	0.00020414385	0.00020414385
59	0.00017309913	0.00017309913
60	0.00015792526	0.00015792526
61	0.00015792526	0.00015792526
62	7.2033438e-05	7.2033438e-05
63	7.2033438e-05	7.2033438e-05
64	5.869408e-05	5.869408e-05
65	3.1040964e-05	3.1040964e-05
66	2.3755789e-05	2.3755789e-05
67	2.3755789e-05	2.3755789e-05
68	2.3058006e-05	2.3058006e-05
69	2.3058006e-05	2.3058006e-05
70	2.1682903e-05	2.1682903e-05
71	1.0460536e-05	1.0460536e-05
72	7.5853607e-06	7.5853607e-06
73	7.5853607e-06	7.5853607e-06
74	7.2948087e-06	7.2948087e-06
75	5.8672669e-06	5.8672669e-06
76	5.2918404e-06	5.2918404e-06
77	4.1225619e-06	4.1225619e-06
78	2.7310533e-06	2.7310533e-06
79	2.7310533e-06	2.7310533e-06
80	1.488816e-06	1.488816e-06
81	1.488816e-06	1.488816e-06
82	1.4859707e-06	1.4859707e-06
83	1.4859707e-06	1.4859707e-06
84	7.9058844e-07	7.9058844e-07
85	7.5283274e-07	7.5283274e-07
86	7.5283274e-07	7.5283274e-07
87	7.2327072e-07	7.2327072e-07
88	7.1072781e-07	7.1072781e-07
89	5.5459553e-07	5.5459553e-07
90	5.3245205e-07	5.3245205e-07
91	2.6902111e-07	2.6902111e-07
92	2.6902111e-07	2.6902111e-07
93	2.4605834e-07	2.4605834e-07
94	2.3560108e-07	2.3560108e-07
95	2.2498722e-07	2.2498722e-07
96	2.1255601e-07	2.1255601e-07
97	2.1255601e-07	2.1255601e-07
98	1.6773691e-07	1.6773691e-07
99	7.5931045e-08	7.5931045e-08
100	7.5931045e-08	7.5931045e-08
101	3.7345746e-08	3.7345746e-08
102	3.4307141e-08	3.4307141e-08
103	3.4307141e-08	3.4307141e-08
104	1.5625061e-08	1.5625061e-08
105	1.2440528e-08	1.2440528e-08
106	1.1293012e-08	1.1293012e-08
107	1.1293012e-08	1.1293012e-08
108	1.0729428e-08	1.0729428e-08
109	9.8184626e-09	9.8184626e-09
110	9.8184626e-09	9.8184626e-09
111	9.0889988e-09	9.0889988e-09
112	9.0889988e-09	9.0889988e-09
113	7.0415745e-09	7.0415746e-09
114	6.2764268e-09	6.2764268e-09
115	6.2764268e-09	6.2764268e-09
116	5.6932044e-09	5.6932044e-09
117	5.5783186e-09	5.5783186e-09
118	4.0869232e-09	4.0869232e-09
119	4.0869232e-09	4.0869232e-09
120	3.3230299e-09	3.3230299e-09
121	3.3230299e-09	3.3230299e-09
122	2.4559551e-09	2.4559551e-09
123	5.5984422e-10	5.5984422e-10
124	5.4762517e-10	5.4762517e-10
125	5.4762517e-10	5.4762517e-10
126	4.1447747e-10	4.1447747e-10
127	3.2277154e-10	3.2277155e-10
128	3.2277154e-10	3.2277155e-10
129	3.0063639e-10	3.006364e-10
130	3.0063639e-10	3.006364e-10
131	2.6690454e-10	2.6690454e-10
132	2.207125e-10	2.207125e-10
133	2.207125e-10	2.207125e-10
134	1.8435068e-10	1.8435068e-10
135	1.8435068e-10	1.8435068e-10
136	1.6956609e-10	1.6956609e-10
137	9.6264041e-11	9.6264037e-11
138	9.5108093e-11	9.5108088e-11
139	8.2731136e-11	8.273113e-11
140	8.2731136e-11	8.273113e-11
141	8.2610648e-11	8.2610642e-11
142	8.2610648e-11	8.2610642e-11
143	7.8907804e-11	7.8907796e-11
144	4.4528089e-11	4.4528084e-11
145	1.3478615e-11	1.347862e-11
146	1.3478615e-11	1.347862e-11
147	1.3249948e-11	1.3249954e-11
148	1.3249948e-11	1.3249954e-11
149	1.0151655e-11	1.0151659e-11
150	8.8594643e-12	8.8594688e-12
151	8.8594643e-12	8.8594688e-12
152	8.7402119e-12	8.7402169e-12
153	8.7402119e-12	8.7402169e-12
154	8.5478447e-12	8.5478477e-12
155	8.181741e-12	8.1817454e-12
156	7.6475193e-12	7.6475241e-12
157	7.6475193e-12	7.6475241e-12
158	3.8519222e-12	3.8519251e-12
159	3.6552628e-12	3.6552619e-12
160	3.6552628e-12	3.6552619e-12
161	3.489902e-12	3.4899016e-12
162	3.2740351e-12	3.2740324e-12

